Automatic Discovery of Political Meme Genres with Diverse Appearances

Forms of human communication are not static -- we expect some evolution in the way information is conveyed over time because of advances in technology. One example of this phenomenon is the image-based meme, which has emerged as a dominant form of political messaging in the past decade. While originally used to spread jokes on social media, memes are now having an outsized impact on public perception of world events. A significant challenge in automatic meme analysis has been the development of a strategy to match memes from within a single genre when the appearances of the images vary. Such variation is especially common in memes exhibiting mimicry. For example, when voters perform a common hand gesture to signal their support for a candidate. In this paper we introduce a scalable automated visual recognition pipeline for discovering political meme genres of diverse appearance. This pipeline can ingest meme images from a social network, apply computer vision-based techniques to extract local features and index new images into a database, and then organize the memes into related genres. To validate this approach, we perform a large case study on the 2019 Indonesian Presidential Election using a new dataset of over two million images collected from Twitter and Instagram. Results show that this approach can discover new meme genres with visually diverse images that share common stylistic elements, paving the way forward for further work in semantic analysis and content attribution.

==> AuthorKit19/LaTeX/data/fullClusterList.csv <==
0, 1, similar advertisement
1, 1, similar political meme
2, 0, not related
3, 0, not related
4, 1, similar advertisement
5, 1, similar political meme
6, 0, not related
7, 1, similar tweet/text meme
8, 1, similar political meme
9, 1, similar advertisement
10, 1, similar political meme
11, 1, similar political meme
12, 0, not related
13, 1, similar tweet/text meme
14, 0, not related
15, 1, similar tweet/text meme
16, 0, not related
17, 1, similar tweet/text meme
18, 1, similar tweet/text meme
19, 1, similar tweet/text meme
20, 0, not related
21, 0, not related
22, 0, not related
23, 1, similar tweet/text meme
24, 1, similar tweet/text meme
25, 1, similar political meme
26, 1, similar political meme
27, 0, not related
28, 1, similar tweet/text meme
29, 1, similar tweet/text meme
30, 1, similar tweet/text meme
31, 0, not related
32, 1, similar tweet/text meme
33, 1, similar tweet/text meme
34, 1, similar political meme
35, 1, similar tweet/text meme
36, 0, not related
37, 1, similar tweet/text meme
38, 1, similar tweet/text meme
39, 0, not related
40, 1, similar tweet/text meme
41, 1, similar political meme
42, 0, not related
43, 1, similar political meme
44, 0, not related
45, 1, similar advertisement
46, 1, similar tweet/text meme
47, 1, similar tweet/text meme
48, 0, not related
49, 1, similar political meme
50, 0, not related
51, 1, similar political meme
52, 1, similar political meme
53, 1, similar political meme
54, 1, similar political meme
55, 0, not related
56, 0, not related
57, 1, similar political meme
58, 1, similar tweet/text meme
59, 1, similar political meme
60, 1, similar advertisement
61, 0, not related
62, 1, similar tweet/text meme
63, 1, similar political meme
64, 1, similar advertisement
65, 1, similar political meme
66, 1, similar advertisement
67, 0, not related
68, 1, similar tweet/text meme
69, 1, similar tweet/text meme
70, 0, not related
71, 1, similar political meme
72, 1, similar tweet/text meme
73, 0, not related
74, 1, similar tweet/text meme
75, 1, similar tweet/text meme
76, 1, similar political meme
77, 1, similar political meme
78, 0, not related
79, 1, similar tweet/text meme
80, 0, not related
81, 1, similar political meme
82, 1, similar political meme
83, 1, similar political meme
84, 1, similar political meme
85, 1, similar political meme
86, 1, similar tweet/text meme
87, 1, similar tweet/text meme
88, 0, not related
89, 0, not related
90, 1, similar advertisement
91, 0, not related
92, 1, similar political meme
93, 0, not related
94, 0, not related
95, 0, not related
96, 1, similar tweet/text meme
97, 1, similar advertisement
98, 1, similar tweet/text meme
99, 0, not related
100, 1, similar political meme
101, 1, similar political meme
102, 1, similar political meme
103, 1, similar political meme
104, 0, not related
105, 0, not related
106, 1, similar political meme
107, 0, not related
108, 0, not related
109, 1, similar political meme
110, 0, not related
111, 1, similar political meme
112, 0, not related
113, 0, not related
114, 0, not related
115, 0, not related
116, 1, similar political meme
117, 1, similar political meme
118, 0, not related
119, 1, similar tweet/text meme
120, 1, similar tweet/text meme
121, 1, similar tweet/text meme
122, 0, not related
123, 0, not related
124, 0, not related
125, 1, similar political meme
126, 1, similar tweet/text meme
127, 1, similar political meme
128, 1, similar political meme
129, 1, similar tweet/text meme
130, 1, similar political meme
131, 0, not related
132, 1, similar tweet/text meme
133, 1, similar advertisement
134, 1, similar political meme
135, 1, similar political meme
136, 0, not related
137, 0, not related
138, 0, not related
139, 0, not related
140, 1, similar political meme
141, 1, similar advertisement
142, 1, similar political meme
143, 1, similar political meme
144, 1, similar advertisement
145, 1, similar political meme
146, 1, similar political meme
147, 1, similar political meme
148, 0, not related
149, 1, similar political meme
150, 1, similar political meme
151, 0, not related
152, 0, not related
153, 1, similar political meme
154, 1, similar political meme
155, 0, not related
156, 0, not related
157, 0, not related
158, 1, similar tweet/text meme
159, 1, similar political meme
160, 1, similar advertisement
161, 0, not related
162, 1, similar political meme
163, 0, not related
164, 1, similar tweet/text meme
165, 1, similar political meme
166, 0, not related
167, 0, not related
168, 1, similar political meme
169, 0, not related
170, 1, similar tweet/text meme
171, 1, similar tweet/text meme
172, 1, similar political meme
173, 1, similar political meme
174, 0, not related
175, 1, similar political meme
176, 1, similar tweet/text meme
177, 1, similar political meme
178, 1, similar tweet/text meme
179, 1, similar political meme
180, 0, not related
181, 1, similar tweet/text meme
182, 0, not related
183, 0, not related
184, 1, similar political meme
185, 0, not related
186, 1, similar political meme
187, 0, not related
188, 1, similar tweet/text meme
189, 1, similar tweet/text meme
190, 1, similar political meme
191, 1, similar political meme
192, 0, not related
193, 0, not related
194, 0, not related
195, 0, not related
196, 0, not related
197, 0, not related
198, 0, not related
199, 0, not related
200, 1, similar political meme
201, 0, not related
202, 1, similar political meme
203, 1, similar advertisement
204, 1, similar political meme
205, 0, not related
206, 1, similar political meme
207, 1, similar political meme
208, 0, not related
209, 0, not related
210, 1, similar tweet/text meme
211, 0, not related
212, 1, similar political meme
213, 1, similar tweet/text meme
214, 1, similar political meme
215, 0, not related
216, 0, not related
217, 0, not related
218, 0, not related
219, 1, similar advertisement
220, 1, similar political meme
221, 1, similar advertisement
222, 1, similar political meme
223, 1, similar political meme
224, 1, similar advertisement
225, 0, not related
226, 1, similar tweet/text meme
227, 0, not related
228, 1, similar tweet/text meme
229, 0, not related
230, 1, similar political meme
231, 1, similar advertisement
232, 1, similar advertisement
233, 1, similar political meme
234, 1, similar political meme
235, 1, similar political meme
236, 0, not related
237, 0, not related
238, 0, not related
239, 1, similar political meme
240, 1, similar advertisement
241, 1, similar political meme
242, 1, similar advertisement
243, 1, similar political meme
244, 1, similar political meme
245, 0, not related
246, 1, similar political meme
247, 1, similar political meme
248, 0, not related
249, 1, similar political meme
250, 1, similar political meme
251, 1, similar political meme
252, 0, not related
253, 1, similar tweet/text meme
254, 0, not related
255, 0, not related
256, 1, similar political meme
257, 1, similar tweet/text meme
258, 1, similar political meme
259, 0, not related
260, 1, similar political meme
261, 0, not related
262, 1, similar political meme
263, 1, similar political meme
264, 1, similar political meme
265, 0, not related
266, 1, similar political meme
267, 0, not related
268, 1, similar advertisement
269, 1, similar political meme
270, 0, not related
271, 0, not related
272, 1, similar tweet/text meme
273, 1, similar political meme
274, 1, similar political meme
275, 1, similar political meme
276, 1, similar political meme
277, 1, similar advertisement
278, 0, not related
279, 0, not related
280, 0, not related
281, 1, similar political meme
282, 1, similar political meme
283, 0, not related
284, 1, similar political meme
285, 1, similar political meme
286, 1, similar political meme
287, 1, similar political meme
288, 1, similar political meme
289, 0, not related
290, 1, similar political meme
291, 0, not related
292, 1, similar political meme
293, 1, similar political meme
294, 0, not related
295, 1, similar political meme
296, 1, similar tweet/text meme
297, 1, similar political meme
298, 1, similar political meme
299, 1, similar political meme
300, 0, not related
301, 1, similar tweet/text meme
302, 0, not related
303, 1, similar political meme
304, 1, similar political meme
305, 1, similar political meme
306, 1, similar political meme
307, 0, not related
308, 0, not related
309, 1, similar advertisement
310, 0, not related
311, 0, not related
312, 1, similar political meme
313, 1, similar political meme
314, 1, similar political meme
315, 1, similar tweet/text meme
316, 1, similar political meme
317, 1, similar political meme
318, 0, not related
319, 1, similar political meme
320, 1, similar political meme
321, 1, similar tweet/text meme
322, 1, similar political meme
323, 1, similar political meme
324, 1, similar political meme
325, 0, not related
326, 1, similar political meme
327, 1, similar political meme
328, 1, similar political meme
329, 1, similar political meme
330, 0, not related
331, 0, not related
332, 1, similar political meme
333, 0, not related
334, 0, not related
335, 1, similar political meme
336, 1, similar political meme
337, 1, similar political meme
338, 0, not related
339, 1, similar political meme
340, 1, similar political meme
341, 0, not related
342, 1, similar advertisement
343, 1, similar advertisement
344, 1, similar political meme
345, 1, similar political meme
346, 0, not related
347, 0, not related
348, 1, similar political meme
349, 1, similar political meme
350, 1, similar political meme
351, 1, similar political meme
352, 0, not related
353, 1, similar tweet/text meme
354, 0, not related
355, 1, similar political meme
356, 1, similar advertisement
357, 1, similar tweet/text meme
358, 1, similar tweet/text meme
359, 1, similar political meme
360, 1, similar political meme
361, 0, not related
362, 0, not related
363, 0, not related
364, 0, not related
365, 1, similar political meme
366, 0, not related
367, 1, similar political meme
368, 0, not related
369, 0, not related
370, 1, similar political meme
371, 1, similar advertisement
372, 1, similar political meme
373, 1, similar political meme
374, 1, similar political meme
375, 1, similar political meme
376, 0, not related
377, 0, not related
378, 1, similar tweet/text meme
379, 1, similar political meme
380, 0, not related
381, 0, not related
382, 0, not related
383, 1, similar political meme
384, 1, similar political meme
385, 0, not related
386, 1, similar political meme
387, 1, similar political meme
388, 0, not related
389, 1, similar political meme
390, 0, not related
391, 1, similar political meme
392, 1, similar tweet/text meme
393, 0, not related
394, 0, not related
395, 1, similar political meme
396, 1, similar political meme
397, 1, similar advertisement
398, 1, similar political meme
399, 0, not related
400, 1, similar political meme
401, 1, similar political meme
402, 0, not related
403, 1, similar advertisement
404, 1, similar political meme
405, 1, similar political meme
406, 1, similar political meme
407, 1, similar political meme
408, 0, not related
409, 1, similar political meme
410, 1, similar political meme
411, 1, similar political meme
412, 1, similar political meme
413, 1, similar political meme
414, 1, similar advertisement
415, 0, not related
416, 1, similar political meme
417, 1, similar political meme
418, 1, similar advertisement
419, 0, not related
420, 0, not related
421, 0, not related
422, 0, not related
423, 1, similar advertisement
424, 1, similar political meme
425, 0, not related
426, 1, similar political meme
427, 1, similar political meme
428, 0, not related
429, 1, similar political meme
430, 0, not related
431, 0, not related
432, 1, similar political meme
433, 1, similar political meme
434, 1, similar tweet/text meme
435, 0, not related
436, 1, similar political meme
437, 1, similar political meme
438, 1, similar political meme
439, 1, similar political meme
440, 1, similar political meme
441, 1, similar political meme
442, 1, similar political meme
443, 1, similar political meme
444, 0, not related
445, 1, similar tweet/text meme
446, 0, not related
447, 1, similar political meme
448, 1, similar political meme
449, 1, similar political meme
450, 1, similar political meme
451, 0, not related
452, 1, similar political meme
453, 1, similar tweet/text meme
454, 1, similar political meme
455, 1, similar political meme
456, 1, similar political meme
457, 0, not related
458, 0, not related
459, 0, not related
460, 0, not related
461, 1, similar political meme
462, 0, not related
463, 1, similar political meme
464, 1, similar advertisement
465, 1, similar advertisement
466, 1, similar political meme
467, 0, not related
468, 1, similar political meme
469, 1, similar political meme
470, 1, similar political meme
471, 0, not related
472, 1, similar political meme
473, 1, similar advertisement
474, 0, not related
475, 1, similar political meme
476, 1, similar political meme
477, 1, similar political meme
478, 0, not related
479, 0, not related
480, 1, similar political meme
481, 1, similar political meme
482, 1, similar political meme
483, 0, not related
484, 1, similar political meme
485, 0, not related
486, 1, similar political meme
487, 0, not related
488, 1, similar political meme
489, 1, similar political meme
490, 0, not related
491, 1, similar political meme
492, 1, similar political meme
493, 1, similar political meme
494, 1, similar political meme
495, 0, not related
496, 0, not related
497, 0, not related
498, 1, similar political meme
499, 1, similar political meme
500, 0, not related
501, 0, not related
502, 0, not related
503, 1, similar political meme
504, 0, not related
505, 0, not related
506, 1, similar political meme
507, 0, not related
508, 1, similar political meme
509, 1, similar political meme
510, 0, not related
511, 0, not related
512, 0, not related
513, 1, similar political meme
514, 1, similar political meme
515, 0, not related
516, 1, similar political meme
517, 1, similar political meme
518, 1, similar political meme
519, 1, similar political meme
520, 0, not related
521, 1, similar political meme
522, 0, not related
523, 1, similar political meme
524, 1, similar tweet/text meme
525, 0, not related
526, 0, not related
527, 1, similar political meme
528, 1, similar political meme
529, 1, similar political meme
530, 0, not related
531, 0, not related
532, 1, similar political meme
533, 1, similar political meme
534, 1, similar tweet/text meme
535, 1, similar political meme
536, 0, not related
537, 1, similar political meme
538, 0, not related
539, 1, similar political meme
540, 0, not related
541, 1, similar tweet/text meme
542, 0, not related
543, 1, similar political meme
544, 1, similar political meme
545, 1, similar political meme
546, 1, similar advertisement
547, 1, similar advertisement
548, 1, similar political meme
549, 1, similar political meme
550, 0, not related
551, 1, similar political meme
552, 0, not related
553, 1, similar tweet/text meme
554, 1, similar political meme
555, 0, not related
556, 0, not related
557, 1, similar advertisement
558, 1, similar political meme
559, 1, similar political meme
560, 1, similar tweet/text meme
561, 0, not related
562, 1, similar political meme
563, 1, similar political meme
564, 1, similar political meme
565, 0, not related
566, 1, similar political meme
567, 0, not related
568, 0, not related
569, 1, similar political meme
570, 1, similar advertisement
571, 1, similar political meme
572, 1, similar political meme
573, 1, similar political meme
574, 0, not related
575, 1, similar political meme
576, 0, not related
577, 0, not related
578, 1, similar political meme
579, 1, similar political meme
580, 0, not related
581, 0, not related
582, 1, similar political meme
583, 1, similar political meme
584, 1, similar political meme
585, 0, not related
586, 0, not related
587, 1, similar political meme
588, 0, not related
589, 0, not related
590, 1, similar political meme
591, 0, not related
592, 1, similar political meme
593, 1, similar political meme
594, 1, similar political meme
595, 1, similar political meme
596, 0, not related
597, 1, similar political meme
598, 1, similar political meme
599, 0, not related
600, 1, similar tweet/text meme
601, 1, similar political meme
602, 1, similar political meme
603, 0, not related
604, 1, similar political meme
605, 1, similar political meme
606, 0, not related
607, 1, similar political meme
608, 0, not related
609, 1, similar political meme
610, 0, not related
611, 1, similar political meme
612, 1, similar political meme
613, 1, similar political meme
614, 1, similar political meme
615, 0, not related
616, 1, similar political meme
617, 0, not related
618, 1, similar political meme
619, 1, similar political meme
620, 0, not related
621, 1, similar political meme
622, 1, similar political meme
623, 0, not related
624, 1, similar political meme
625, 1, similar political meme
626, 1, similar political meme
627, 1, similar political meme
628, 1, similar political meme
629, 1, similar political meme
630, 1, similar political meme
631, 1, similar political meme
632, 0, not related
633, 1, similar political meme
634, 0, not related
635, 1, similar political meme
636, 1, similar political meme
637, 1, similar tweet/text meme
638, 1, similar political meme
639, 1, similar political meme
640, 0, not related
641, 1, similar political meme
642, 1, similar political meme
643, 1, similar political meme
644, 1, similar advertisement
645, 1, similar political meme
646, 1, similar advertisement
647, 0, not related
648, 0, not related
649, 0, not related
650, 1, similar political meme
651, 0, not related
652, 1, similar political meme
653, 1, similar political meme
654, 1, similar political meme
655, 0, not related
656, 0, not related
657, 0, not related
658, 1, similar political meme
659, 1, similar political meme
660, 0, not related
661, 0, not related
662, 1, similar advertisement
663, 1, similar political meme
664, 1, similar advertisement
665, 1, similar political meme
666, 0, not related
667, 1, similar political meme
668, 1, similar political meme
669, 1, similar political meme
670, 0, not related
671, 0, not related
672, 1, similar political meme
673, 1, similar political meme
674, 1, similar political meme
675, 1, similar political meme
676, 1, similar political meme
677, 0, not related
678, 1, similar political meme
679, 1, similar advertisement
680, 1, similar political meme
681, 0, not related
682, 1, similar political meme
683, 0, not related
684, 1, similar advertisement
685, 1, similar political meme
686, 0, not related
687, 1, similar political meme
688, 0, not related
689, 1, similar political meme
690, 0, not related
691, 1, similar political meme
692, 1, similar political meme
693, 0, not related
694, 1, similar advertisement
695, 0, not related
696, 0, not related
697, 1, similar advertisement
698, 1, similar political meme
699, 1, similar tweet/text meme
700, 0, not related
701, 0, not related
702, 1, similar political meme
703, 1, similar political meme
704, 1, similar political meme
705, 0, not related
706, 0, not related
707, 0, not related
708, 1, similar advertisement
709, 1, similar political meme
710, 1, similar advertisement
711, 0, not related
712, 0, not related
713, 1, similar political meme
714, 1, similar political meme
715, 1, similar political meme
716, 0, not related
717, 1, similar political meme
718, 1, similar political meme
719, 0, not related
720, 1, similar political meme
721, 1, similar political meme
722, 0, not related
723, 1, similar tweet/text meme
724, 1, similar political meme
725, 1, similar political meme
726, 1, similar advertisement
727, 0, not related
728, 0, not related
729, 0, not related
730, 0, not related
731, 1, similar political meme
732, 0, not related
733, 0, not related
734, 0, not related
735, 0, not related
736, 1, similar political meme
737, 0, not related
738, 0, not related
739, 1, similar political meme
740, 0, not related
741, 1, similar political meme
742, 1, similar political meme
743, 0, not related
744, 1, similar tweet/text meme
745, 1, similar political meme
746, 1, similar political meme
747, 1, similar political meme
748, 1, similar political meme
749, 1, similar political meme
750, 1, similar political meme
751, 0, not related
752, 1, similar political meme
753, 1, similar political meme
754, 0, not related
755, 1, similar political meme
756, 0, not related
757, 1, similar political meme
758, 0, not related
759, 1, similar political meme
760, 1, similar political meme
761, 1, similar advertisement
762, 1, similar political meme
763, 1, similar political meme
764, 1, similar political meme
765, 0, not related
766, 1, similar political meme
767, 1, similar political meme
768, 1, similar political meme
769, 0, not related
770, 0, not related
771, 0, not related
772, 1, similar political meme
773, 0, not related
774, 1, similar political meme
775, 0, not related
776, 1, similar political meme
777, 1, similar advertisement
778, 1, similar political meme
779, 0, not related
780, 1, similar political meme
781, 1, similar political meme
782, 0, not related
783, 0, not related
784, 1, similar political meme
785, 1, similar political meme
786, 1, similar political meme
787, 1, similar political meme
788, 0, not related
789, 0, not related
790, 1, similar political meme
791, 1, similar political meme
792, 1, similar advertisement
793, 1, similar advertisement
794, 0, not related
795, 0, not related
796, 1, similar political meme
797, 1, similar political meme
798, 0, not related
799, 0, not related
800, 1, similar political meme
801, 0, not related
802, 1, similar political meme
803, 1, similar political meme
804, 1, similar political meme
805, 1, similar tweet/text meme
806, 0, not related
807, 1, similar political meme
808, 1, similar political meme
809, 1, similar advertisement
810, 0, not related
811, 1, similar political meme
812, 1, similar political meme
813, 1, similar political meme
814, 1, similar political meme
815, 1, similar political meme
816, 0, not related
817, 0, not related
818, 0, not related
819, 1, similar tweet/text meme
820, 0, not related
821, 1, similar tweet/text meme
822, 1, similar political meme
823, 1, similar political meme
824, 1, similar political meme
825, 0, not related
826, 0, not related
827, 1, similar political meme
828, 0, not related
829, 1, similar advertisement
830, 0, not related
831, 1, similar tweet/text meme
832, 0, not related
833, 1, similar political meme
834, 1, similar political meme
835, 1, similar political meme
836, 1, similar political meme
837, 1, similar political meme
838, 1, similar political meme
839, 0, not related
840, 1, similar political meme
841, 1, similar political meme
842, 0, not related
843, 0, not related
844, 1, similar advertisement
845, 1, similar tweet/text meme
846, 0, not related
847, 1, similar political meme
848, 0, not related
849, 1, similar tweet/text meme
850, 0, not related
851, 0, not related
852, 1, similar tweet/text meme
853, 0, not related
854, 0, not related
855, 0, not related
856, 0, not related
857, 0, not related
858, 0, not related
859, 1, similar political meme
860, 0, not related
861, 0, not related
862, 0, not related
863, 1, similar political meme
864, 1, similar political meme
865, 1, similar political meme
866, 1, similar political meme
867, 1, similar political meme
868, 0, not related
869, 0, not related
870, 0, not related
871, 1, similar political meme
872, 0, not related
873, 1, similar political meme
874, 1, similar tweet/text meme
875, 0, not related
876, 0, not related
877, 0, not related
878, 0, not related
879, 1, similar political meme
880, 1, similar political meme
881, 0, not related
882, 0, not related
883, 0, not related
884, 1, similar advertisement
885, 0, not related
886, 1, similar advertisement
887, 0, not related
888, 1, similar political meme
889, 1, similar political meme
890, 1, similar political meme
891, 1, similar political meme
892, 1, similar political meme
893, 1, similar political meme
894, 0, not related
895, 0, not related
896, 0, not related
897, 1, similar political meme
898, 0, not related
899, 0, not related
900, 1, similar political meme
901, 0, not related
902, 1, similar political meme
903, 1, similar political meme
904, 1, similar political meme
905, 1, similar political meme
906, 0, not related
907, 0, not related
908, 1, similar tweet/text meme
909, 1, similar political meme
910, 0, not related
911, 0, not related
912, 1, similar political meme
913, 1, similar advertisement
914, 0, not related
915, 0, not related
916, 1, similar political meme
917, 1, similar political meme
918, 0, not related
919, 1, similar political meme
920, 1, similar political meme
921, 1, similar political meme
922, 1, similar political meme
923, 1, similar political meme
924, 0, not related
925, 1, similar political meme
926, 0, not related
927, 0, not related
928, 0, not related
929, 0, not related
930, 0, not related
931, 0, not related
932, 1, similar political meme
933, 1, similar tweet/text meme
934, 1, similar political meme
935, 1, similar political meme
936, 1, similar political meme
937, 0, not related
938, 0, not related
939, 0, not related
940, 0, not related
941, 1, similar political meme
942, 0, not related
943, 1, similar political meme
944, 1, similar political meme
945, 0, not related
946, 1, similar advertisement
947, 0, not related
948, 1, similar political meme
949, 1, similar political meme
950, 0, not related
951, 1, similar political meme
952, 1, similar political meme
953, 1, similar political meme
954, 1, similar political meme
955, 0, not related
956, 1, similar political meme
957, 0, not related
958, 1, similar political meme
959, 0, not related
960, 1, similar advertisement
961, 0, not related
962, 1, similar political meme
963, 0, not related
964, 1, similar political meme
965, 1, similar political meme
966, 0, not related
967, 0, not related
968, 0, not related
969, 0, not related
970, 1, similar political meme
971, 0, not related
972, 1, similar tweet/text meme
973, 1, similar political meme
974, 1, similar political meme
975, 1, similar political meme
976, 0, not related
977, 1, similar political meme
978, 0, not related
979, 0, not related
980, 1, similar political meme
981, 0, not related
982, 0, not related
983, 1, similar political meme
984, 0, not related
985, 0, not related
986, 1, similar political meme
987, 0, not related
988, 1, similar political meme
989, 0, not related
990, 1, similar political meme
991, 0, not related
992, 0, not related
993, 0, not related
994, 1, similar political meme
995, 0, not related
996, 1, similar political meme
997, 1, similar political meme
998, 1, similar political meme
999, 0, not related
1000, 0, not related
1001, 0, not related
1002, 0, not related
1003, 0, not related
1004, 1, similar political meme
1005, 1, similar political meme
1006, 1, similar political meme
1007, 0, not related
1008, 0, not related
1009, 0, not related
1010, 1, similar political meme
1011, 0, not related
1012, 0, not related
1013, 0, not related
1014, 1, similar political meme
1015, 1, similar political meme
1016, 0, not related
1017, 1, similar political meme
1018, 1, similar political meme
1019, 0, not related
1020, 1, similar political meme
1021, 1, similar political meme
1022, 1, similar political meme
1023, 0, not related
1024, 1, similar political meme
1025, 1, similar political meme
1026, 0, not related
1027, 1, similar political meme
1028, 1, similar political meme
1029, 1, similar political meme
1030, 0, not related
1031, 1, similar political meme
1032, 0, not related
1033, 0, not related
1034, 0, not related
1035, 1, similar political meme
1036, 0, not related
1037, 1, similar political meme
1038, 0, not related
1039, 0, not related
1040, 1, similar political meme
1041, 1, similar political meme
1042, 1, similar advertisement
1043, 1, similar political meme
1044, 1, similar political meme
1045, 0, not related
1046, 0, not related
1047, 1, similar political meme
1048, 0, not related
1049, 0, not related
1050, 1, similar political meme
1051, 1, similar political meme
1052, 1, similar political meme
1053, 0, not related
1054, 1, similar political meme
1055, 1, similar political meme
1056, 1, similar political meme
1057, 0, not related
1058, 0, not related
1059, 1, similar political meme
1060, 0, not related
1061, 1, similar political meme
1062, 1, similar political meme
1063, 1, similar political meme
1064, 0, not related
1065, 1, similar political meme
1066, 1, similar political meme
1067, 0, not related
1068, 0, not related
1069, 0, not related
1070, 0, not related
1071, 1, similar political meme
1072, 0, not related
1073, 0, not related
1074, 1, similar political meme
1075, 1, similar political meme
1076, 0, not related
1077, 0, not related
1078, 0, not related
1079, 1, similar political meme
1080, 0, not related
1081, 0, not related
1082, 1, similar political meme
1083, 1, similar political meme
1084, 0, not related
1085, 1, similar political meme
1086, 1, similar political meme
1087, 0, not related
1088, 0, not related
1089, 0, not related
1090, 0, not related
1091, 1, similar political meme
1092, 1, similar advertisement
1093, 1, similar political meme
1094, 1, similar political meme
1095, 1, similar political meme
1096, 1, similar political meme
1097, 1, similar political meme
1098, 0, not related
1099, 0, not related
1100, 0, not related
1101, 0, not related
1102, 0, not related
1103, 1, similar political meme
1104, 0, not related
1105, 0, not related
1106, 1, similar political meme
1107, 1, similar political meme
1108, 0, not related
1109, 0, not related
1110, 1, similar political meme
1111, 1, similar political meme
1112, 0, not related
1113, 0, not related
1114, 0, not related
1115, 1, similar political meme
1116, 1, similar political meme
1117, 0, not related
1118, 1, similar political meme
1119, 1, similar political meme
1120, 0, not related
1121, 1, similar political meme
1122, 1, similar political meme
1123, 1, similar political meme
1124, 1, similar political meme
1125, 0, not related
1126, 0, not related
1127, 0, not related
1128, 1, similar political meme
1129, 1, similar political meme
1130, 0, not related
1131, 1, similar political meme
1132, 1, similar political meme
1133, 0, not related
1134, 1, similar political meme
1135, 0, not related
1136, 1, similar tweet/text meme
1137, 0, not related
1138, 0, not related
1139, 0, not related
1140, 1, similar political meme
1141, 1, similar political meme
1142, 1, similar political meme
1143, 0, not related
1144, 0, not related
1145, 1, similar political meme
1146, 0, not related
1147, 1, similar political meme
1148, 0, not related
1149, 1, similar political meme
1150, 1, similar political meme
1151, 0, not related
1152, 1, similar political meme
1153, 1, similar political meme
1154, 0, not related
1155, 0, not related
1156, 0, not related
1157, 1, similar political meme
1158, 0, not related
1159, 1, similar political meme
1160, 1, similar political meme
1161, 1, similar political meme
1162, 1, similar political meme
1163, 0, not related
1164, 0, not related
1165, 1, similar political meme
1166, 1, similar political meme
1167, 0, not related
1168, 1, similar political meme
1169, 1, similar political meme
1170, 0, not related
1171, 1, similar political meme
1172, 1, similar political meme
1173, 1, similar political meme
1174, 0, not related
1175, 0, not related
1176, 0, not related
1177, 0, not related
1178, 0, not related
1179, 1, similar political meme
1180, 0, not related
1181, 1, similar political meme
1182, 0, not related
1183, 0, not related
1184, 1, similar political meme
1185, 1, similar political meme
1186, 1, similar political meme
1187, 0, not related
1188, 0, not related
1189, 0, not related
1190, 0, not related
1191, 1, similar political meme
1192, 0, not related
1193, 1, similar political meme
1194, 1, similar political meme
1195, 1, similar political meme
1196, 0, not related
1197, 0, not related
1198, 0, not related
1199, 0, not related
1200, 1, similar political meme
1201, 0, not related
1202, 1, similar political meme
1203, 1, similar political meme
1204, 0, not related
1205, 1, similar political meme
1206, 1, similar political meme
1207, 1, similar political meme
1208, 1, similar political meme
1209, 1, similar political meme
1210, 0, not related
1211, 1, similar political meme
1212, 1, similar political meme
1213, 0, not related
1214, 1, similar political meme
1215, 1, similar political meme
1216, 0, not related
1217, 0, not related
1218, 0, not related
1219, 1, similar political meme
1220, 1, similar political meme
1221, 1, similar political meme
1222, 0, not related
1223, 1, similar political meme
1224, 0, not related
1225, 1, similar political meme
1226, 0, not related
1227, 1, similar political meme
1228, 1, similar political meme
1229, 1, similar political meme
1230, 1, similar political meme
1231, 1, similar political meme
1232, 1, similar political meme
1233, 0, not related
1234, 1, similar political meme
1235, 0, not related
1236, 1, similar political meme
1237, 1, similar political meme
1238, 0, not related
1239, 0, not related
1240, 1, similar political meme
1241, 0, not related
1242, 1, similar political meme
1243, 0, not related
1244, 1, similar political meme
1245, 0, not related
1246, 0, not related
1247, 1, similar political meme
1248, 1, similar political meme
1249, 1, similar political meme
1250, 1, similar political meme
1251, 0, not related
1252, 0, not related
1253, 0, not related
1254, 1, similar political meme
1255, 1, similar political meme
1256, 1, similar political meme
1257, 1, similar political meme
1258, 0, not related
1259, 0, not related
1260, 0, not related
1261, 1, similar political meme
1262, 0, not related
1263, 1, similar political meme
1264, 0, not related
1265, 1, similar political meme
1266, 1, similar political meme
1267, 1, similar political meme
1268, 1, similar political meme
1269, 0, not related
1270, 0, not related
1271, 0, not related
1272, 1, similar political meme
1273, 0, not related
1274, 1, similar political meme
1275, 0, not related
1276, 1, similar political meme
1277, 1, similar political meme
1278, 0, not related
1279, 1, similar political meme
1280, 1, similar political meme
1281, 1, similar political meme
1282, 0, not related
1283, 0, not related
1284, 1, similar tweet/text meme
1285, 0, not related
1286, 1, similar political meme
1287, 0, not related
1288, 0, not related
1289, 0, not related
1290, 0, not related
1291, 0, not related
1292, 0, not related
1293, 1, similar political meme
1294, 1, similar advertisement
1295, 1, similar political meme
1296, 1, similar political meme
1297, 0, not related
1298, 1, similar political meme
1299, 0, not related
1300, 1, similar political meme
1301, 0, not related
1302, 0, not related
1303, 0, not related
1304, 1, similar political meme
1305, 1, similar political meme
1306, 1, similar political meme
1307, 1, similar political meme
1308, 0, not related
1309, 0, not related
1310, 1, similar political meme
1311, 0, not related
1312, 1, similar political meme
1313, 1, similar political meme
1314, 1, similar political meme
1315, 0, not related
1316, 0, not related
1317, 1, similar political meme
1318, 1, similar tweet/text meme
1319, 1, similar political meme
1320, 1, similar political meme
1321, 0, not related
1322, 1, similar political meme
1323, 0, not related
1324, 0, not related
1325, 0, not related
1326, 0, not related
1327, 0, not related
1328, 0, not related
1329, 1, similar political meme
1330, 1, similar political meme
1331, 1, similar political meme
1332, 1, similar political meme
1333, 0, not related
1334, 1, similar political meme
1335, 0, not related
1336, 0, not related
1337, 0, not related
1338, 1, similar tweet/text meme
1339, 0, not related
1340, 0, not related
1341, 0, not related
1342, 1, similar political meme
1343, 0, not related
1344, 0, not related
1345, 1, similar political meme
1346, 0, not related
1347, 1, similar political meme
1348, 1, similar political meme
1349, 1, similar political meme
1350, 0, not related
1351, 0, not related
1352, 1, similar political meme
1353, 0, not related
1354, 1, similar political meme
1355, 0, not related
1356, 0, not related
1357, 0, not related
1358, 1, similar political meme
1359, 1, similar political meme
1360, 1, similar political meme
1361, 1, similar political meme
1362, 1, similar political meme
1363, 1, similar political meme
1364, 1, similar political meme
1365, 0, not related
1366, 0, not related
1367, 0, not related
1368, 0, not related
1369, 0, not related
1370, 0, not related
1371, 1, similar political meme
1372, 1, similar political meme
1373, 1, similar political meme
1374, 1, similar tweet/text meme
1375, 0, not related
1376, 1, similar political meme
1377, 0, not related
1378, 1, similar political meme
1379, 1, similar political meme
1380, 0, not related
1381, 0, not related
1382, 0, not related
1383, 1, similar political meme
1384, 0, not related
1385, 1, similar political meme
1386, 0, not related
1387, 1, similar political meme
1388, 0, not related
1389, 0, not related
1390, 1, similar political meme
1391, 1, similar political meme
1392, 0, not related
1393, 0, not related
1394, 1, similar political meme
1395, 0, not related
1396, 1, similar political meme
1397, 1, similar political meme
1398, 0, not related
1399, 1, similar political meme
1400, 1, similar political meme
1401, 0, not related
1402, 1, similar political meme
1403, 1, similar political meme
1404, 1, similar political meme
1405, 0, not related
1406, 0, not related
1407, 0, not related
1408, 0, not related
1409, 0, not related
1410, 1, similar political meme
1411, 0, not related
1412, 1, similar political meme
1413, 1, similar political meme
1414, 0, not related
1415, 1, similar political meme
1416, 0, not related
1417, 0, not related
1418, 1, similar political meme
1419, 1, similar tweet/text meme
1420, 0, not related
1421, 1, similar political meme
1422, 1, similar political meme
1423, 0, not related
1424, 0, not related
1425, 0, not related
1426, 1, similar political meme
1427, 1, similar tweet/text meme
1428, 1, similar political meme
1429, 1, similar political meme
1430, 1, similar political meme
1431, 0, not related
1432, 0, not related
1433, 1, similar political meme
1434, 1, similar political meme
1435, 1, similar political meme
1436, 0, not related
1437, 1, similar political meme
1438, 0, not related
1439, 1, similar political meme
1440, 0, not related
1441, 0, not related
1442, 0, not related
1443, 1, similar political meme
1444, 0, not related
1445, 1, similar political meme
1446, 1, similar political meme
1447, 1, similar political meme
1448, 1, similar political meme
1449, 0, not related
1450, 1, similar political meme
1451, 1, similar political meme
1452, 1, similar political meme
1453, 0, not related
1454, 0, not related
1455, 1, similar advertisement
1456, 0, not related
1457, 1, similar political meme
1458, 0, not related
1459, 1, similar political meme
1460, 1, similar political meme
1461, 1, similar political meme
1462, 0, not related
1463, 1, similar political meme
1464, 0, not related
1465, 0, not related
1466, 0, not related
1467, 1, similar political meme
1468, 0, not related
1469, 1, similar political meme
1470, 0, not related
1471, 0, not related
1472, 0, not related
1473, 1, similar political meme
1474, 1, similar political meme
1475, 1, similar political meme
1476, 0, not related
1477, 1, similar advertisement
1478, 0, not related
1479, 0, not related
1480, 0, not related
1481, 0, not related
1482, 0, not related
1483, 1, similar political meme
1484, 0, not related
1485, 0, not related
1486, 1, similar political meme
1487, 0, not related
1488, 0, not related
1489, 1, similar political meme
1490, 1, similar political meme
1491, 1, similar political meme
1492, 0, not related
1493, 0, not related
1494, 0, not related
1495, 1, similar political meme
1496, 0, not related
1497, 1, similar political meme
1498, 1, similar political meme
1499, 0, not related
1500, 0, not related
1501, 1, similar political meme
1502, 0, not related
1503, 1, similar political meme
1504, 0, not related
1505, 1, similar political meme
1506, 0, not related
1507, 0, not related
1508, 0, not related
1509, 1, similar political meme
1510, 1, similar tweet/text meme
1511, 0, not related
1512, 1, similar political meme
1513, 1, similar political meme
1514, 0, not related
1515, 0, not related
1516, 1, similar political meme
1517, 1, similar political meme
1518, 0, not related
1519, 0, not related
1520, 0, not related
1521, 1, similar political meme
1522, 1, similar political meme
1523, 1, similar political meme
1524, 1, similar political meme
1525, 0, not related
1526, 0, not related
1527, 0, not related
1528, 0, not related
1529, 0, not related
1530, 1, similar political meme
1531, 1, similar political meme
1532, 1, similar political meme
1533, 0, not related
1534, 1, similar political meme
1535, 1, similar political meme
1536, 0, not related
1537, 1, similar political meme
1538, 1, similar political meme
1539, 0, not related
1540, 1, similar advertisement
1541, 1, similar political meme
1542, 1, similar political meme
1543, 0, not related
1544, 1, similar political meme
1545, 1, similar political meme
1546, 0, not related
1547, 1, similar political meme
1548, 0, not related
1549, 0, not related
1550, 1, similar political meme
1551, 0, not related
1552, 1, similar political meme
1553, 1, similar political meme
1554, 1, similar political meme
1555, 1, similar political meme
1556, 1, similar political meme
1557, 0, not related
1558, 0, not related
1559, 0, not related
1560, 0, not related
1561, 0, not related
1562, 1, similar political meme
1563, 1, similar political meme
1564, 0, not related
1565, 0, not related
1566, 1, similar political meme
1567, 1, similar political meme
1568, 1, similar political meme
1569, 1, similar political meme
1570, 0, not related
1571, 1, similar political meme
1572, 1, similar political meme
1573, 0, not related
1574, 1, similar political meme
1575, 1, similar political meme
1576, 0, not related
1577, 0, not related
1578, 1, similar political meme
1579, 0, not related
1580, 0, not related
1581, 1, similar political meme
1582, 0, not related
1583, 1, similar political meme
1584, 1, similar political meme
1585, 0, not related
1586, 1, similar political meme
1587, 1, similar political meme
1588, 0, not related
1589, 0, not related
1590, 1, similar political meme
1591, 0, not related
1592, 0, not related
1593, 0, not related
1594, 1, similar political meme
1595, 0, not related
1596, 1, similar political meme
1597, 0, not related
1598, 0, not related
1599, 1, similar political meme
1600, 0, not related
1601, 1, similar political meme
1602, 0, not related
1603, 1, similar political meme
1604, 0, not related
1605, 0, not related
1606, 0, not related
1607, 1, similar political meme
1608, 1, similar political meme
1609, 0, not related
1610, 1, similar political meme
1611, 0, not related
1612, 1, similar political meme
1613, 0, not related
1614, 1, similar political meme
1615, 0, not related
1616, 0, not related
1617, 0, not related
1618, 1, similar political meme
1619, 0, not related
1620, 0, not related
1621, 1, similar political meme
1622, 0, not related
1623, 0, not related
1624, 1, similar political meme
1625, 1, similar political meme
1626, 0, not related
1627, 1, similar political meme
1628, 1, similar political meme
1629, 1, similar political meme
1630, 0, not related
1631, 0, not related
1632, 0, not related
1633, 1, similar political meme
1634, 0, not related
1635, 0, not related
1636, 0, not related
1637, 0, not related
1638, 1, similar political meme
1639, 0, not related
1640, 1, similar political meme
1641, 0, not related
1642, 0, not related
1643, 0, not related
1644, 1, similar political meme
1645, 0, not related
1646, 0, not related
1647, 1, similar political meme
1648, 0, not related
1649, 0, not related
1650, 0, not related
1651, 1, similar political meme
1652, 1, similar political meme
1653, 0, not related
1654, 1, similar political meme
1655, 0, not related
1656, 1, similar political meme
1657, 1, similar political meme
1658, 1, similar political meme
1659, 1, similar political meme
1660, 0, not related
1661, 0, not related
1662, 0, not related
1663, 0, not related
1664, 1, similar political meme
1665, 0, not related
1666, 0, not related
1667, 0, not related
1668, 0, not related
1669, 0, not related
1670, 1, similar political meme
1671, 1, similar political meme
1672, 0, not related
1673, 0, not related
1674, 1, similar political meme
1675, 1, similar political meme
1676, 0, not related
1677, 1, similar political meme
1678, 1, similar political meme
1679, 0, not related
1680, 1, similar political meme
1681, 0, not related
1682, 0, not related
1683, 0, not related
1684, 0, not related
1685, 0, not related
1686, 0, not related
1687, 1, similar political meme
1688, 1, similar political meme
1689, 1, similar political meme
1690, 0, not related
1691, 1, similar tweet/text meme
1692, 1, similar political meme
1693, 0, not related
1694, 0, not related
1695, 0, not related
1696, 0, not related
1697, 1, similar political meme
1698, 0, not related
1699, 0, not related
1700, 1, similar political meme
1701, 0, not related
1702, 0, not related
1703, 1, similar political meme
1704, 0, not related
1705, 1, similar political meme
1706, 0, not related
1707, 1, similar political meme
1708, 1, similar political meme
1709, 1, similar political meme
1710, 0, not related
1711, 0, not related
1712, 1, similar advertisement
1713, 1, similar political meme
1714, 1, similar political meme
1715, 0, not related
1716, 1, similar political meme
1717, 1, similar political meme
1718, 0, not related
1719, 1, similar political meme
1720, 1, similar political meme
1721, 0, not related
1722, 0, not related
1723, 1, similar political meme
1724, 0, not related
1725, 0, not related
1726, 1, similar political meme
1727, 1, similar political meme
1728, 0, not related
1729, 1, similar political meme
1730, 0, not related
1731, 0, not related
1732, 0, not related
1733, 0, not related
1734, 1, similar political meme
1735, 0, not related
1736, 1, similar political meme
1737, 1, similar political meme
1738, 0, not related
1739, 0, not related
1740, 1, similar political meme
1741, 0, not related
1742, 0, not related
1743, 0, not related
1744, 0, not related
1745, 0, not related
1746, 1, similar political meme
1747, 0, not related
1748, 0, not related
1749, 1, similar political meme
1750, 0, not related
1751, 0, not related
1752, 1, similar political meme
1753, 0, not related
1754, 0, not related
1755, 0, not related
1756, 1, similar political meme
1757, 0, not related
1758, 0, not related
1759, 0, not related
1760, 1, similar political meme
1761, 1, similar political meme
1762, 0, not related
1763, 1, similar political meme
1764, 1, similar political meme
1765, 0, not related
1766, 1, similar political meme
1767, 0, not related
1768, 1, similar political meme
1769, 0, not related
1770, 0, not related
1771, 1, similar political meme
1772, 0, not related
1773, 0, not related
1774, 0, not related
1775, 1, similar tweet/text meme
1776, 0, not related
1777, 1, similar political meme
1778, 0, not related
1779, 1, similar political meme
1780, 0, not related
1781, 0, not related
1782, 0, not related
1783, 0, not related
1784, 1, similar advertisement
1785, 1, similar political meme
1786, 0, not related
1787, 0, not related
1788, 0, not related
1789, 1, similar political meme
1790, 0, not related
1791, 0, not related
1792, 1, similar political meme
1793, 1, similar political meme
1794, 1, similar political meme
1795, 0, not related
1796, 0, not related
1797, 1, similar political meme
1798, 0, not related
1799, 1, similar advertisement
1800, 1, similar political meme
1801, 0, not related
1802, 0, not related
1803, 1, similar advertisement
1804, 0, not related
1805, 1, similar political meme
1806, 1, similar political meme
1807, 1, similar political meme
1808, 0, not related
1809, 1, similar political meme
1810, 0, not related
1811, 1, similar political meme
1812, 1, similar political meme
1813, 1, similar political meme
1814, 0, not related
1815, 1, similar political meme
1816, 0, not related
1817, 0, not related
1818, 1, similar political meme
1819, 1, similar political meme
1820, 1, similar political meme
1821, 1, similar political meme
1822, 1, similar political meme
1823, 1, similar political meme
1824, 0, not related
1825, 0, not related
1826, 0, not related
1827, 1, similar political meme
1828, 0, not related
1829, 1, similar political meme
1830, 1, similar political meme
1831, 1, similar political meme
1832, 0, not related
1833, 1, similar political meme
1834, 0, not related
1835, 1, similar political meme
1836, 0, not related
1837, 0, not related
1838, 1, similar political meme
1839, 1, similar political meme
1840, 0, not related
1841, 0, not related
1842, 0, not related
1843, 1, similar political meme
1844, 0, not related
1845, 0, not related
1846, 0, not related
1847, 1, similar political meme
1848, 0, not related
1849, 1, similar political meme
1850, 0, not related
1851, 0, not related
1852, 0, not related
1853, 1, similar political meme
1854, 1, similar political meme
1855, 0, not related
1856, 1, similar political meme
1857, 0, not related
1858, 0, not related
1859, 1, similar political meme
1860, 0, not related
1861, 1, similar political meme
1862, 0, not related
1863, 1, similar political meme
1864, 1, similar tweet/text meme
1865, 1, similar political meme
1866, 1, similar advertisement
1867, 1, similar political meme
1868, 1, similar political meme
1869, 0, not related
1870, 0, not related
1871, 1, similar political meme
1872, 1, similar political meme
1873, 0, not related
1874, 0, not related
1875, 0, not related
1876, 1, similar political meme
1877, 0, not related
1878, 1, similar political meme
1879, 0, not related
1880, 0, not related
1881, 1, similar advertisement
1882, 1, similar advertisement
1883, 0, not related
1884, 1, similar political meme
1885, 0, not related
1886, 0, not related
1887, 0, not related
1888, 1, similar political meme
1889, 1, similar political meme
1890, 1, similar political meme
1891, 0, not related
1892, 0, not related
1893, 1, similar political meme
1894, 1, similar political meme
1895, 0, not related
1896, 0, not related
1897, 1, similar political meme
1898, 0, not related
1899, 1, similar political meme
1900, 1, similar political meme
1901, 1, similar political meme
1902, 1, similar political meme
1903, 0, not related
1904, 1, similar political meme
1905, 0, not related
1906, 1, similar political meme
1907, 1, similar political meme
1908, 0, not related
1909, 0, not related
1910, 0, not related
1911, 1, similar political meme
1912, 1, similar political meme
1913, 0, not related
1914, 1, similar advertisement
1915, 1, similar advertisement
1916, 1, similar political meme
1917, 0, not related
1918, 0, not related
1919, 0, not related
1920, 0, not related
1921, 1, similar political meme
1922, 0, not related
1923, 1, similar political meme
1924, 0, not related
1925, 1, similar political meme
1926, 0, not related
1927, 0, not related
1928, 1, similar advertisement
1929, 0, not related
1930, 1, similar advertisement
1931, 1, similar political meme
1932, 0, not related
1933, 1, similar political meme
1934, 1, similar political meme
1935, 0, not related
1936, 1, similar political meme
1937, 0, not related
1938, 0, not related
1939, 0, not related
1940, 1, similar political meme
1941, 0, not related
1942, 1, similar tweet/text meme
1943, 0, not related
1944, 1, similar political meme
1945, 0, not related
1946, 1, similar advertisement
1947, 0, not related
1948, 0, not related
1949, 1, similar political meme
1950, 0, not related
1951, 0, not related
1952, 0, not related
1953, 1, similar political meme
1954, 0, not related
1955, 1, similar political meme
1956, 0, not related
1957, 1, similar political meme
1958, 1, similar political meme
1959, 0, not related
1960, 1, similar advertisement
1961, 0, not related
1962, 1, similar political meme
1963, 1, similar political meme
1964, 1, similar political meme
1965, 1, similar political meme
1966, 1, similar political meme
1967, 1, similar political meme
1968, 0, not related
1969, 0, not related
1970, 0, not related
1971, 0, not related
1972, 0, not related
1973, 0, not related
1974, 1, similar political meme
1975, 1, similar political meme
1976, 0, not related
1977, 1, similar political meme
1978, 0, not related
1979, 1, similar advertisement
1980, 1, similar political meme
1981, 1, similar political meme
1982, 1, similar political meme
1983, 1, similar advertisement
1984, 0, not related
1985, 0, not related
1986, 1, similar advertisement
1987, 0, not related
1988, 1, similar advertisement
1989, 1, similar political meme
1990, 0, not related
1991, 0, not related
1992, 0, not related
1993, 1, similar political meme
1994, 1, similar political meme
1995, 0, not related
1996, 1, similar political meme
1997, 0, not related
1998, 0, not related
1999, 1, similar political meme
2000,1,similar advertisement
2001,0,not related
2002,1,colored pinky meme
2003,0,not related
2004,1,similar political meme
2005,1,similar political meme
2006,1,similar political meme
2007,1,similar political meme
2008,0,not related
2009,1,similar political meme
2010,1,similar tweet/text meme
2011,0,not related
2012,0,not related
2013,1,similar advertisement
2014,1,similar advertisement
2015,0,not related
2016,0,not related
2017,1,similar political meme
2018,0,not related
2019,0,not related
2020,1,similar political meme
2021,1,similar political meme
2022,0,not related
2023,1,similar political meme
2024,1,similar advertisement
2025,1,similar political meme
2026,1,similar advertisement
2027,1,similar political meme
2028,1,similar advertisement
2029,1,similar advertisement
2030,1,similar political meme
2031,1,similar tweet/text meme
2032,0,not related
2033,0,not related
2034,1,similar political meme
2035,1,similar political meme
2036,1,similar advertisement
2037,1,similar political meme
2038,1,similar political meme
2039,1,similar advertisement
2040,0,not related
2041,1,similar tweet/text meme
2042,1,similar advertisement
2043,1,similar political meme
2044,1,similar advertisement
2045,1,similar political meme
2046,1,similar political meme
2047,1,similar advertisement
2048,1,similar advertisement
2049,1,similar advertisement
2050,1,similar tweet/text meme
2051,1,similar political meme
2052,1,similar advertisement
2053,1,colored pinky meme
2054,0,not related
2055,1,similar political meme
2056,1,similar political meme
2057,0,not related
2058,1,similar advertisement
2059,1,similar political meme
2060,0,not related
2061,1,similar political meme
2062,1,similar political meme
2063,1,colored pinky meme
2064,1,similar political meme
2065,1,similar advertisement
2066,1,colored pinky meme
2067,1,similar political meme
2068,1,similar advertisement
2069,1,similar political meme
2070,1,similar advertisement
2071,1,similar political meme
2072,1,similar advertisement
2073,0,not related
2074,1,similar political meme
2075,1,similar political meme
2076,1,similar advertisement
2077,1,similar political meme
2078,0,not related
2079,1,similar political meme
2080,1,similar political meme
2081,1,similar advertisement
2082,0,not related
2083,1,similar political meme
2084,1,similar political meme
2085,1,similar political meme
2086,1,similar advertisement
2087,0,not related
2088,1,similar political meme
2089,0,not related
2090,1,similar political meme
2091,1,similar political meme
2092,1,similar political meme
2093,1,similar advertisement
2094,1,similar political meme
2095,1,similar political meme
2096,0,not related
2097,1,similar political meme
2098,1,similar political meme
2099,1,similar advertisement
2100,1,similar political meme
2101,1,similar political meme
2102,1,similar tweet/text meme
2103,1,similar advertisement
2104,1,similar tweet/text meme
2105,1,similar political meme
2106,1,similar advertisement
2107,1,similar advertisement
2108,1,similar political meme
2109,1,similar advertisement
2110,0,not related
2111,1,similar political meme
2112,1,similar advertisement
2113,1,similar political meme
2114,1,similar advertisement
2115,1,similar political meme
2116,1,similar political meme
2117,0,not related
2118,0,not related
2119,1,similar political meme
2120,0,not related
2121,0,not related
2122,0,not related
2123,1,similar advertisement
2124,1,similar advertisement
2125,1,similar advertisement
2126,1,similar advertisement
2127,1,similar political meme
2128,1,similar political meme
2129,1,similar advertisement
2130,1,similar advertisement
2131,1,similar political meme
2132,1,similar political meme
2133,1,similar advertisement
2134,1,similar advertisement
2135,1,similar advertisement
2136,1,similar political meme
2137,1,similar advertisement
2138,1,similar political meme
2139,1,similar political meme
2140,1,similar advertisement
2141,0,not related
2142,1,similar political meme
2143,1,similar advertisement
2144,0,not related
2145,0,not related
2146,1,similar advertisement
2147,1,similar political meme
2148,0,not related
2149,1,similar political meme
2150,1,similar political meme
2151,1,similar political meme
2152,1,similar advertisement
2153,1,similar tweet/text meme
2154,1,similar political meme
2155,1,similar advertisement
2156,1,similar tweet/text meme
2157,0,not related
2158,0,not related
2159,1,similar advertisement
2160,1,similar political meme
2161,0,not related
2162,1,similar tweet/text meme
2163,1,similar advertisement
2164,0,not related
2165,1,colored pinky meme
2166,1,similar advertisement
2167,1,similar advertisement
2168,1,similar advertisement
2169,0,not related
2170,0,not related
2171,0,not related
2172,0,not related
2173,0,not related
2174,1,similar political meme
2175,1,similar political meme
2176,1,similar tweet/text meme
2177,0,not related
2178,0,not related
2179,1,similar tweet/text meme
2180,1,similar advertisement
2181,0,not related
2182,1,similar tweet/text meme
2183,1,similar political meme
2184,1,similar political meme
2185,1,similar political meme
2186,1,similar political meme
2187,0,not related
2188,1,similar tweet/text meme
2189,1,colored pinky meme
2190,1,similar political meme
2191,1,similar advertisement
2192,0,not related
2193,1,similar political meme
2194,1,similar political meme
2195,1,similar political meme
2196,1,similar tweet/text meme
2197,0,not related
2198,1,similar political meme
2199,1,similar political meme
2200,0,not related
2201,1,similar advertisement
2202,1,similar political meme
2203,0,not related
2204,1,similar advertisement
2205,0,not related
2206,1,similar political meme
2207,1,similar advertisement
2208,1,similar political meme
2209,0,not related
2210,1,similar political meme
2211,1,similar political meme
2212,1,similar political meme
2213,1,similar political meme
2214,0,not related
2215,0,not related
2216,0,not related
2217,0,not related
2218,0,not related
2219,1,similar political meme
2220,1,colored pinky meme
2221,0,not related
2222,0,not related
2223,1,similar political meme
2224,0,not related
2225,1,similar tweet/text meme
2226,0,not related
2227,0,not related
2228,1,similar political meme
2229,1,similar political meme
2230,0,not related
2231,1,similar tweet/text meme
2232,1,colored pinky meme
2233,1,similar political meme
2234,1,similar political meme
2235,0,not related
2236,0,not related
2237,0,not related
2238,1,similar political meme
2239,1,similar political meme
2240,0,not related
2241,0,not related
2242,0,not related
2243,0,not related
2244,0,not related
2245,1,colored pinky meme
2246,1,similar political meme
2247,1,similar advertisement
2248,1,similar advertisement
2249,1,similar advertisement
2250,1,similar tweet/text meme
2251,0,not related
2252,0,not related
2253,1,similar advertisement
2254,0,not related
2255,0,not related
2256,1,similar political meme
2257,1,similar advertisement
2258,0,not related
2259,1,similar political meme
2260,1,similar political meme
2261,1,colored pinky meme
2262,0,not related
2263,1,similar political meme
2264,1,similar advertisement
2265,1,similar advertisement
2266,0,not related
2267,0,not related
2268,1,similar political meme
2269,1,similar political meme
2270,1,similar political meme
2271,1,similar advertisement
2272,1,similar political meme
2273,1,similar advertisement
2274,1,similar advertisement
2275,1,similar advertisement
2276,1,similar political meme
2277,1,similar advertisement
2278,1,similar political meme
2279,1,similar advertisement
2280,1,similar advertisement
2281,1,similar political meme
2282,0,not related
2283,0,not related
2284,1,similar advertisement
2285,0,not related
2286,1,colored pinky meme
2287,1,similar political meme
2288,1,similar advertisement
2289,0,not related
2290,1,similar tweet/text meme
2291,0,not related
2292,0,not related
2293,1,similar advertisement
2294,1,similar political meme
2295,1,similar advertisement
2296,1,similar political meme
2297,1,similar political meme
2298,1,colored pinky meme
2299,1,similar tweet/text meme
2300,1,similar advertisement
2301,0,not related
2302,0,not related
2303,0,not related
2304,0,not related
2305,0,not related
2306,0,not related
2307,1,similar advertisement
2308,0,not related
2309,1,similar advertisement
2310,1,colored pinky meme
2311,0,not related
2312,1,similar political meme
2313,1,similar political meme
2314,1,similar advertisement
2315,1,colored pinky meme
2316,1,similar political meme
2317,0,not related
2318,1,similar political meme
2319,0,not related
2320,1,similar advertisement
2321,1,similar advertisement
2322,1,similar political meme
2323,1,similar political meme
2324,1,similar political meme
2325,0,not related
2326,1,similar advertisement
2327,1,similar advertisement
2328,1,colored pinky meme
2329,1,similar political meme
2330,1,similar advertisement
2331,0,not related
2332,0,not related
2333,1,similar advertisement
2334,1,similar tweet/text meme
2335,1,similar advertisement
2336,1,similar political meme
2337,0,not related
2338,1,similar political meme
2339,1,similar political meme
2340,0,not related
2341,1,similar political meme
2342,1,similar political meme
2343,0,not related
2344,1,similar political meme
2345,1,similar advertisement
2346,1,similar advertisement
2347,1,similar political meme
2348,1,similar advertisement
2349,1,similar political meme
2350,1,similar tweet/text meme
2351,1,similar political meme
2352,1,similar advertisement
2353,1,similar advertisement
2354,0,not related
2355,0,not related
2356,0,not related
2357,0,not related
2358,0,not related
2359,0,not related
2360,0,not related
2361,1,similar political meme
2362,1,similar advertisement
2363,1,similar tweet/text meme
2364,1,similar political meme
2365,1,similar political meme
2366,1,similar advertisement
2367,1,similar advertisement
2368,1,similar political meme
2369,1,similar advertisement
2370,1,similar political meme
2371,1,similar political meme
2372,1,similar advertisement
2373,1,similar advertisement
2374,1,similar political meme
2375,1,similar advertisement
2376,1,similar political meme
2377,1,similar political meme
2378,1,similar advertisement
2379,1,similar political meme
2380,1,similar political meme
2381,1,similar political meme
2382,1,similar tweet/text meme
2383,0,not related
2384,1,similar political meme
2385,1,similar advertisement
2386,0,not related
2387,1,similar advertisement
2388,0,not related
2389,0,not related
2390,1,similar political meme
2391,0,not related
2392,1,similar advertisement
2393,1,similar advertisement
2394,1,similar advertisement
2395,1,similar advertisement
2396,1,similar political meme
2397,1,similar political meme
2398,1,similar advertisement
2399,1,similar advertisement
2400,0,not related
2401,1,similar political meme
2402,0,not related
2403,1,similar advertisement
2404,1,similar political meme
2405,1,similar political meme
2406,0,not related
2407,1,similar advertisement
2408,1,similar political meme
2409,0,not related
2410,0,not related
2411,1,similar political meme
2412,1,similar advertisement
2413,1,similar political meme
2414,1,similar advertisement
2415,1,similar tweet/text meme
2416,1,similar advertisement
2417,0,not related
2418,1,similar political meme
2419,1,colored pinky meme
2420,0,not related
2421,1,similar political meme
2422,1,similar advertisement
2423,0,not related
2424,1,similar political meme
2425,1,similar political meme
2426,1,similar political meme
2427,1,similar advertisement
2428,1,similar advertisement
2429,0,not related
2430,1,similar political meme
2431,0,not related
2432,1,similar advertisement
2433,1,similar advertisement
2434,1,similar advertisement
2435,1,similar advertisement
2436,1,similar advertisement
2437,0,not related
2438,1,similar political meme
2439,1,similar political meme
2440,1,similar tweet/text meme
2441,1,similar political meme
2442,1,similar advertisement
2443,1,similar advertisement
2444,1,similar advertisement
2445,1,similar tweet/text meme
2446,1,similar advertisement
2447,1,similar advertisement
2448,1,similar advertisement
2449,1,similar tweet/text meme
2450,1,similar tweet/text meme
2451,1,similar tweet/text meme
2452,1,similar political meme
2453,0,not related
2454,1,similar tweet/text meme
2455,1,similar advertisement
2456,1,similar political meme
2457,1,similar political meme
2458,1,similar political meme
2459,1,similar advertisement
2460,1,similar tweet/text meme
2461,1,similar political meme
2462,1,similar advertisement
2463,1,similar political meme
2464,0,not related
2465,1,similar advertisement
2466,1,similar advertisement
2467,1,similar advertisement
2468,1,similar advertisement
2469,1,similar political meme
2470,1,similar tweet/text meme
2471,1,similar advertisement
2472,1,similar advertisement
2473,1,similar political meme
2474,1,colored pinky meme
2475,1,similar political meme
2476,0,not related
2477,0,not related
2478,1,similar advertisement
2479,1,similar advertisement
2480,1,similar political meme
2481,1,similar political meme
2482,1,similar tweet/text meme
2483,1,similar advertisement
2484,1,similar political meme
2485,0,not related
2486,1,similar political meme
2487,1,similar advertisement
2488,1,similar advertisement
2489,1,similar advertisement
2490,1,similar advertisement
2491,1,similar advertisement
2492,1,similar advertisement
2493,1,similar political meme
2494,0,not related
2495,1,similar political meme
2496,1,similar advertisement
2497,1,colored pinky meme
2498,1,similar political meme
2499,1,similar political meme
2500,1,similar advertisement
2501,0,not related
2502,0,not related
2503,1,similar political meme
2504,1,similar advertisement
2505,1,similar advertisement
2506,1,similar advertisement
2507,1,similar advertisement
2508,1,similar advertisement
2509,1,similar political meme
2510,1,similar political meme
2511,1,similar political meme
2512,1,similar political meme
2513,0,not related
2514,1,colored pinky meme
2515,0,not related
2516,1,similar political meme
2517,1,similar tweet/text meme
2518,1,colored pinky meme
2519,1,similar political meme
2520,1,similar political meme
2521,1,colored pinky meme
2522,0,not related
2523,1,similar advertisement
2524,1,similar advertisement
2525,0,not related
2526,1,colored pinky meme
2527,1,colored pinky meme
2528,1,colored pinky meme
2529,1,similar advertisement
2530,0,not related
2531,1,similar political meme
2532,1,similar political meme
2533,1,similar political meme
2534,1,similar political meme
2535,1,colored pinky meme
2536,1,similar advertisement
2537,0,not related
2538,1,similar advertisement
2539,1,similar tweet/text meme
2540,1,similar advertisement
2541,1,similar tweet/text meme
2542,1,similar political meme
2543,1,colored pinky meme
2544,1,similar political meme
2545,0,not related
2546,1,similar political meme
2547,1,similar advertisement
2548,1,similar tweet/text meme
2549,1,similar political meme
2550,1,similar political meme
2551,1,similar advertisement
2552,1,similar political meme
2553,1,similar political meme
2554,1,similar tweet/text meme
2555,1,similar advertisement
2556,1,similar political meme
2557,1,similar advertisement
2558,1,similar advertisement
2559,1,similar tweet/text meme
2560,1,similar political meme
2561,1,similar political meme
2562,1,similar political meme
2563,1,similar political meme
2564,0,not related
2565,1,similar advertisement
2566,1,similar tweet/text meme
2567,1,similar advertisement
2568,1,similar tweet/text meme
2569,1,similar tweet/text meme
2570,1,similar tweet/text meme
2571,1,similar advertisement
2572,1,similar advertisement
2573,0,not related
2574,1,similar political meme
2575,1,similar political meme
2576,0,not related
2577,1,similar advertisement
2578,1,similar advertisement
2579,1,similar advertisement
2580,1,similar advertisement
2581,1,similar tweet/text meme
2582,1,similar tweet/text meme
2583,1,similar advertisement
2584,0,not related
2585,1,similar tweet/text meme
2586,0,not related
2587,1,similar political meme
2588,1,similar advertisement
2589,1,similar advertisement
2590,1,similar advertisement
2591,1,similar advertisement
2592,1,similar political meme
2593,0,not related
2594,1,similar advertisement
2595,1,similar advertisement
2596,1,similar advertisement
2597,1,similar advertisement
2598,1,similar political meme
2599,1,similar tweet/text meme
2600,1,similar advertisement
2601,1,similar tweet/text meme
2602,1,similar advertisement
2603,1,similar advertisement
2604,1,similar political meme
2605,1,similar political meme
2606,1,similar advertisement
2607,0,not related
2608,0,not related
2609,1,similar advertisement
2610,0,not related
2611,1,similar advertisement
2612,0,not related
2613,0,not related
2614,1,similar political meme
2615,1,similar advertisement
2616,1,similar advertisement
2617,0,not related
2618,1,similar tweet/text meme
2619,1,similar advertisement
2620,1,similar advertisement
2621,1,colored pinky meme
2622,1,similar political meme
2623,1,similar tweet/text meme
2624,1,similar political meme
2625,1,similar political meme
2626,1,similar political meme
2627,1,similar political meme
2628,1,similar political meme
2629,1,colored pinky meme
2630,1,similar political meme
2631,1,similar political meme
2632,1,similar tweet/text meme
2633,1,similar advertisement
2634,1,similar advertisement
2635,1,similar political meme
2636,1,similar tweet/text meme
2637,1,similar political meme
2638,1,similar advertisement
2639,1,similar advertisement
2640,1,similar political meme
2641,1,colored pinky meme
2642,1,similar tweet/text meme
2643,1,similar advertisement
2644,0,not related
2645,1,similar tweet/text meme
2646,1,similar political meme
2647,1,similar advertisement
2648,1,colored pinky meme
2649,0,not related
2650,1,similar political meme
2651,1,similar tweet/text meme
2652,1,similar advertisement
2653,1,similar advertisement
2654,1,similar political meme
2655,0,not related
2656,1,similar tweet/text meme
2657,1,similar political meme
2658,1,similar advertisement
2659,1,similar political meme
2660,1,similar political meme
2661,1,similar advertisement
2662,0,not related
2663,1,similar advertisement
2664,1,similar political meme
2665,1,similar political meme
2666,1,similar advertisement
2667,1,similar political meme
2668,1,similar advertisement
2669,1,similar advertisement
2670,1,similar advertisement
2671,1,similar political meme
2672,1,similar tweet/text meme
2673,1,similar advertisement
2674,1,similar advertisement
2675,1,similar advertisement
2676,1,similar advertisement
2677,1,similar advertisement
2678,1,similar tweet/text meme
2679,1,similar tweet/text meme
2680,0,not related
2681,1,similar advertisement
2682,1,similar advertisement
2683,0,not related
2684,1,similar political meme
2685,1,similar political meme
2686,1,similar political meme
2687,1,similar advertisement
2688,0,not related
2689,1,similar tweet/text meme
2690,1,similar advertisement
2691,1,similar tweet/text meme
2692,1,similar advertisement
2693,0,not related
2694,1,similar political meme
2695,1,similar political meme
2696,1,colored pinky meme
2697,1,similar advertisement
2698,1,similar tweet/text meme
2699,1,similar advertisement
2700,0,not related
2701,0,not related
2702,1,similar political meme
2703,1,similar advertisement
2704,1,similar advertisement
2705,1,similar advertisement
2706,1,similar political meme
2707,1,similar advertisement
2708,1,similar advertisement
2709,1,similar tweet/text meme
2710,1,similar tweet/text meme
2711,1,similar tweet/text meme
2712,0,not related
2713,1,colored pinky meme
2714,1,similar advertisement
2715,1,similar tweet/text meme
2716,1,similar political meme
2717,1,similar political meme
2718,1,similar tweet/text meme
2719,1,similar political meme
2720,1,similar advertisement
2721,1,similar advertisement
2722,1,similar political meme
2723,1,similar political meme
2724,1,similar advertisement
2725,1,similar advertisement
2726,1,similar advertisement
2727,1,similar advertisement
2728,1,similar tweet/text meme
2729,1,similar advertisement
2730,0,not related
2731,1,similar political meme
2732,1,similar advertisement
2733,1,similar political meme
2734,0,not related
2735,1,similar political meme
2736,0,not related
2737,1,similar political meme
2738,1,similar political meme
2739,1,similar advertisement
2740,1,similar advertisement
2741,1,similar advertisement
2742,1,similar advertisement
2743,1,similar tweet/text meme
2744,1,similar political meme
2745,1,similar advertisement
2746,1,similar advertisement
2747,1,similar advertisement
2748,1,similar advertisement
2749,1,similar advertisement
2750,0,not related
2751,1,colored pinky meme
2752,1,similar advertisement
2753,1,similar political meme
2754,1,colored pinky meme
2755,1,similar political meme
2756,1,similar advertisement
2757,1,similar advertisement
2758,1,similar political meme
2759,1,similar advertisement
2760,1,similar political meme
2761,1,similar political meme
2762,1,colored pinky meme
2763,1,similar tweet/text meme
2764,0,not related
2765,1,similar political meme
2766,1,similar advertisement
2767,1,similar advertisement
2768,1,similar advertisement
2769,1,similar advertisement
2770,1,similar advertisement
2771,1,similar political meme
2772,1,similar advertisement
2773,1,similar political meme
2774,1,similar political meme
2775,1,similar advertisement
2776,1,similar political meme
2777,1,similar political meme
2778,1,similar advertisement
2779,1,similar advertisement
2780,1,colored pinky meme
2781,0,not related
2782,1,similar political meme
2783,1,similar advertisement
2784,1,colored pinky meme
2785,1,similar advertisement
2786,1,similar advertisement
2787,1,colored pinky meme
2788,1,similar tweet/text meme
2789,1,colored pinky meme
2790,1,similar advertisement
2791,1,similar advertisement
2792,1,similar political meme
2793,1,similar advertisement
2794,1,similar tweet/text meme
2795,0,not related
2796,1,similar political meme
2797,1,similar advertisement
2798,1,similar advertisement
2799,1,colored pinky meme
2800,1,similar advertisement
2801,1,similar political meme
2802,0,not related
2803,0,not related
2804,1,similar advertisement
2805,1,colored pinky meme
2806,1,colored pinky meme
2807,1,similar advertisement
2808,1,similar advertisement
2809,1,similar tweet/text meme
2810,1,similar advertisement
2811,1,similar tweet/text meme
2812,1,similar political meme
2813,1,similar political meme
2814,1,similar political meme
2815,1,similar political meme
2816,1,similar advertisement
2817,1,similar political meme
2818,0,not related
2819,1,similar political meme
2820,1,similar political meme
2821,1,colored pinky meme
2822,1,similar political meme
2823,1,similar tweet/text meme
2824,1,similar advertisement
2825,1,similar advertisement
2826,1,colored pinky meme
2827,1,similar tweet/text meme
2828,1,similar tweet/text meme
2829,1,similar tweet/text meme
2830,1,similar advertisement
2831,1,similar tweet/text meme
2832,0,not related
2833,1,similar political meme
2834,0,not related
2835,1,similar advertisement
2836,1,similar advertisement
2837,0,not related
2838,1,similar tweet/text meme
2839,1,similar tweet/text meme
2840,1,similar advertisement
2841,1,similar political meme
2842,1,similar political meme
2843,1,similar tweet/text meme
2844,1,colored pinky meme
2845,1,similar tweet/text meme
2846,1,similar advertisement
2847,1,similar tweet/text meme
2848,1,similar advertisement
2849,1,similar advertisement
2850,1,similar political meme
2851,1,similar advertisement
2852,1,similar political meme
2853,1,similar advertisement
2854,1,similar advertisement
2855,1,similar advertisement
2856,0,not related
2857,1,similar tweet/text meme
2858,1,similar political meme
2859,1,similar advertisement
2860,1,similar advertisement
2861,0,not related
2862,1,similar advertisement
2863,0,not related
2864,1,colored pinky meme
2865,1,similar tweet/text meme
2866,1,similar political meme
2867,1,colored pinky meme
2868,1,colored pinky meme
2869,1,similar tweet/text meme
2870,1,colored pinky meme
2871,1,similar political meme
2872,1,similar tweet/text meme
2873,1,similar political meme
2874,1,colored pinky meme
2875,1,similar advertisement
2876,1,similar tweet/text meme
2877,1,colored pinky meme
2878,1,similar political meme
2879,0,not related
2880,1,similar advertisement
2881,1,similar advertisement
2882,1,similar advertisement
2883,1,similar political meme
2884,1,colored pinky meme
2885,1,similar advertisement
2886,1,similar political meme
2887,1,colored pinky meme
2888,1,similar advertisement
2889,1,colored pinky meme
2890,1,similar advertisement
2891,0,not related
2892,1,similar tweet/text meme
2893,1,similar advertisement
2894,1,similar tweet/text meme
2895,1,colored pinky meme
2896,1,similar advertisement
2897,1,similar advertisement
2898,1,similar advertisement
2899,1,similar tweet/text meme
2900,1,similar tweet/text meme
2901,1,similar advertisement
2902,1,similar advertisement
2903,1,similar tweet/text meme
2904,1,similar political meme
2905,1,similar political meme
2906,1,similar advertisement
2907,1,similar political meme
2908,1,similar political meme
2909,0,not related
2910,1,similar advertisement
2911,1,colored pinky meme
2912,1,similar advertisement
2913,1,similar tweet/text meme
2914,0,not related
2915,1,similar political meme
2916,1,colored pinky meme
2917,0,not related
2918,1,colored pinky meme
2919,1,similar tweet/text meme
2920,1,similar advertisement
2921,1,colored pinky meme
2922,1,similar advertisement
2923,1,similar political meme
2924,1,similar political meme
2925,1,similar advertisement
2926,0,not related
2927,1,similar advertisement
2928,1,similar tweet/text meme
2929,1,colored pinky meme
2930,1,similar tweet/text meme
2931,1,similar tweet/text meme
2932,1,similar advertisement
2933,1,similar advertisement
2934,1,similar advertisement
2935,1,similar political meme
2936,1,similar advertisement
2937,1,colored pinky meme
2938,1,similar tweet/text meme
2939,1,similar political meme
2940,1,colored pinky meme
2941,0,not related
2942,1,similar tweet/text meme
2943,1,similar tweet/text meme
2944,1,colored pinky meme
2945,1,similar advertisement
2946,1,similar tweet/text meme
2947,1,similar advertisement
2948,1,similar political meme
2949,1,similar political meme
2950,1,similar political meme
2951,1,colored pinky meme
2952,1,similar political meme
2953,1,similar political meme
2954,1,colored pinky meme
2955,1,colored pinky meme
2956,1,colored pinky meme
2957,1,similar advertisement
2958,1,similar tweet/text meme
2959,1,similar political meme
2960,1,similar advertisement
2961,1,similar political meme
2962,0,not related
2963,1,colored pinky meme
2964,1,similar advertisement
2965,1,similar political meme
2966,0,not related
2967,1,similar political meme
2968,1,similar political meme
2969,1,similar advertisement
2970,1,similar political meme
2971,1,similar advertisement
2972,1,colored pinky meme
2973,1,similar advertisement
2974,1,colored pinky meme
2975,1,colored pinky meme
2976,0,not related
2977,1,similar political meme
2978,1,similar advertisement
2979,1,similar advertisement
2980,1,similar political meme
2981,0,not related
2982,1,similar political meme
2983,0,not related
2984,1,similar tweet/text meme
2985,1,colored pinky meme
2986,1,colored pinky meme
2987,1,similar political meme
2988,1,similar advertisement
2989,1,similar political meme
2990,1,similar tweet/text meme
2991,1,colored pinky meme
2992,1,colored pinky meme
2993,1,similar advertisement
2994,1,similar advertisement
2995,1,similar political meme
2996,1,similar advertisement
2997,1,similar advertisement
2998,1,colored pinky meme
2999,1,similar tweet/text meme
3000,0,not related
3001,1,similar advertisement
3002,1,similar tweet/text meme
3003,0,not related
3004,1,similar tweet/text meme
3005,1,similar advertisement
3006,1,colored pinky meme
3007,1,colored pinky meme
3008,1,similar political meme
3009,1,similar advertisement
3010,1,colored pinky meme
3011,0,not related
3012,1,similar tweet/text meme
3013,1,similar tweet/text meme
3014,1,similar advertisement
3015,1,similar political meme
3016,1,similar political meme
3017,1,similar tweet/text meme
3018,1,similar tweet/text meme
3019,1,similar advertisement
3020,1,similar tweet/text meme
3021,1,similar advertisement
3022,1,colored pinky meme
3023,1,similar tweet/text meme
3024,1,similar tweet/text meme
3025,1,similar political meme
3026,1,colored pinky meme
3027,1,colored pinky meme
3028,1,similar political meme
3029,1,similar advertisement
3030,1,similar advertisement
3031,1,similar tweet/text meme
3032,1,similar tweet/text meme
3033,1,similar political meme
3034,1,similar tweet/text meme
3035,1,colored pinky meme
3036,1,similar advertisement
3037,1,similar tweet/text meme
3038,1,similar tweet/text meme
3039,1,similar political meme
3040,1,similar political meme
3041,1,colored pinky meme
3042,1,similar political meme
3043,0,not related
3044,1,colored pinky meme
3045,1,similar tweet/text meme
3046,1,similar tweet/text meme
3047,1,similar tweet/text meme
3048,1,similar political meme
3049,1,similar political meme
3050,1,similar advertisement
3051,1,colored pinky meme
3052,1,similar political meme
3053,1,similar political meme
3054,1,similar political meme
3055,0,not related
3056,1,similar advertisement
3057,1,colored pinky meme
3058,1,similar tweet/text meme
3059,1,similar political meme
3060,1,colored pinky meme
3061,1,colored pinky meme
3062,1,similar advertisement
3063,1,similar tweet/text meme
3064,0,not related
3065,1,similar tweet/text meme
3066,1,similar tweet/text meme
3067,1,similar advertisement
3068,0,not related
3069,1,similar advertisement
3070,1,similar advertisement
3071,1,similar advertisement
3072,0,not related
3073,1,similar tweet/text meme
3074,1,similar advertisement
3075,0,not related
3076,1,similar advertisement
3077,1,similar tweet/text meme
3078,1,colored pinky meme
3079,1,similar political meme
3080,0,not related
3081,1,similar tweet/text meme
3082,1,similar tweet/text meme
3083,1,similar political meme
3084,1,similar tweet/text meme
3085,1,similar political meme
3086,1,similar advertisement
3087,1,similar political meme
3088,1,colored pinky meme
3089,1,similar tweet/text meme
3090,1,colored pinky meme
3091,1,similar tweet/text meme
3092,1,similar tweet/text meme
3093,1,similar tweet/text meme
3094,1,similar tweet/text meme
3095,1,similar tweet/text meme
3096,1,similar advertisement
3097,0,not related
3098,1,similar tweet/text meme
3099,1,similar advertisement
3100,1,similar political meme
3101,0,not related
3102,1,colored pinky meme
3103,1,colored pinky meme
3104,1,similar political meme
3105,1,similar advertisement
3106,1,colored pinky meme
3107,1,colored pinky meme
3108,1,colored pinky meme
3109,1,colored pinky meme
3110,0,not related
3111,1,similar advertisement
3112,1,similar tweet/text meme
3113,1,colored pinky meme
3114,1,similar political meme
3115,1,similar advertisement
3116,1,similar advertisement
3117,1,similar political meme
3118,1,similar tweet/text meme
3119,1,similar political meme
3120,1,similar tweet/text meme
3121,1,similar political meme
3122,0,not related
3123,1,similar political meme
3124,1,similar tweet/text meme
3125,1,similar tweet/text meme
3126,0,not related
3127,0,not related
3128,1,similar political meme
3129,1,colored pinky meme
3130,1,colored pinky meme
3131,1,similar political meme
3132,1,similar tweet/text meme
3133,1,similar political meme
3134,1,similar tweet/text meme
3135,0,not related
3136,1,similar political meme
3137,1,similar political meme
3138,0,not related
3139,1,similar advertisement
3140,1,similar advertisement
3141,0,not related
3142,0,not related
3143,1,similar political meme
3144,1,similar political meme
3145,1,similar tweet/text meme
3146,1,similar political meme
3147,0,not related
3148,1,similar advertisement
3149,1,colored pinky meme
3150,0,not related
3151,1,similar political meme
3152,0,not related
3153,0,not related
3154,1,similar advertisement
3155,1,similar political meme
3156,1,similar political meme
3157,1,colored pinky meme
3158,1,colored pinky meme
3159,1,similar advertisement
3160,0,not related
3161,1,similar tweet/text meme
3162,1,similar advertisement
3163,1,similar political meme
3164,1,similar tweet/text meme
3165,1,colored pinky meme
3166,1,similar tweet/text meme
3167,1,similar tweet/text meme
3168,1,similar tweet/text meme
3169,1,colored pinky meme
3170,1,similar tweet/text meme
3171,1,colored pinky meme
3172,0,not related
3173,1,similar tweet/text meme
3174,1,colored pinky meme
3175,1,similar tweet/text meme
3176,0,not related
3177,1,similar tweet/text meme
3178,0,not related
3179,1,similar tweet/text meme
3180,0,not related
3181,1,similar tweet/text meme
3182,1,colored pinky meme
3183,1,similar tweet/text meme
3184,1,colored pinky meme
3185,0,not related
3186,1,similar political meme
3187,1,colored pinky meme
3188,0,not related
3189,1,colored pinky meme
3190,1,colored pinky meme
3191,0,not related
3192,1,similar tweet/text meme
3193,0,not related
3194,1,similar advertisement
3195,0,not related
3196,1,similar advertisement
3197,1,colored pinky meme
3198,1,similar tweet/text meme
3199,1,similar tweet/text meme
3200,1,similar advertisement
3201,1,similar political meme
3202,1,similar tweet/text meme
3203,1,similar political meme
3204,1,colored pinky meme
3205,1,colored pinky meme
3206,1,similar political meme
3207,0,not related
3208,1,similar political meme
3209,0,not related
3210,1,similar political meme
3211,1,similar tweet/text meme
3212,1,colored pinky meme
3213,1,similar political meme
3214,1,similar tweet/text meme
3215,1,similar tweet/text meme
3216,1,colored pinky meme
3217,0,not related
3218,1,similar advertisement
3219,1,colored pinky meme
3220,1,similar tweet/text meme
3221,1,similar tweet/text meme
3222,0,not related
3223,1,similar tweet/text meme
3224,1,colored pinky meme
3225,0,not related
3226,1,similar political meme
3227,0,not related
3228,1,colored pinky meme
3229,1,similar advertisement
3230,1,similar political meme
3231,1,colored pinky meme
3232,1,similar tweet/text meme
3233,1,similar tweet/text meme
3234,1,colored pinky meme
3235,1,colored pinky meme
3236,0,not related
3237,1,similar tweet/text meme
3238,1,similar tweet/text meme
3239,1,similar tweet/text meme
3240,1,similar political meme
3241,1,similar tweet/text meme
3242,0,not related
3243,0,not related
3244,1,similar advertisement
3245,1,colored pinky meme
3246,0,not related
3247,1,similar advertisement
3248,1,similar advertisement
3249,0,not related
3250,0,not related
3251,1,similar advertisement
3252,1,colored pinky meme
3253,1,colored pinky meme
3254,1,similar tweet/text meme
3255,0,not related
3256,1,similar tweet/text meme
3257,1,similar tweet/text meme
3258,0,not related
3259,1,similar advertisement
3260,1,similar political meme
3261,1,colored pinky meme
3262,1,similar advertisement
3263,1,similar political meme
3264,1,colored pinky meme
3265,1,similar political meme
3266,0,not related
3267,0,not related
3268,1,similar advertisement
3269,1,colored pinky meme
3270,1,similar political meme
3271,0,not related
3272,1,similar advertisement
3273,1,similar advertisement
3274,1,colored pinky meme
3275,1,similar advertisement
3276,1,similar advertisement
3277,1,similar political meme
3278,0,not related
3279,0,not related
3280,1,similar tweet/text meme
3281,1,similar advertisement
3282,1,colored pinky meme
3283,1,similar advertisement
3284,1,similar advertisement
3285,0,not related
3286,1,similar tweet/text meme
3287,1,similar tweet/text meme
3288,1,colored pinky meme
3289,1,similar tweet/text meme
3290,0,not related
3291,1,colored pinky meme
3292,1,similar advertisement
3293,0,not related
3294,1,colored pinky meme
3295,1,similar tweet/text meme
3296,1,colored pinky meme
3297,1,similar tweet/text meme
3298,1,colored pinky meme
3299,0,not related
3300,1,colored pinky meme
3301,1,colored pinky meme
3302,1,colored pinky meme
3303,1,colored pinky meme
3304,0,not related
3305,0,not related
3306,1,similar advertisement
3307,1,similar tweet/text meme
3308,1,colored pinky meme
3309,1,similar political meme
3310,0,not related
3311,1,colored pinky meme
3312,1,similar tweet/text meme
3313,1,similar tweet/text meme
3314,0,not related
3315,0,not related
3316,1,similar advertisement
3317,1,similar political meme
3318,1,colored pinky meme
3319,0,not related
3320,1,similar political meme
3321,1,colored pinky meme
3322,1,similar political meme
3323,0,not related
3324,1,similar advertisement
3325,1,similar tweet/text meme
3326,1,similar advertisement
3327,1,similar tweet/text meme
3328,0,not related
3329,1,colored pinky meme
3330,1,colored pinky meme
3331,1,similar tweet/text meme
3332,1,similar political meme
3333,1,similar tweet/text meme
3334,1,similar tweet/text meme
3335,0,not related
3336,0,not related
3337,1,similar tweet/text meme
3338,1,colored pinky meme
3339,1,similar advertisement
3340,1,similar advertisement
3341,1,similar political meme
3342,1,colored pinky meme
3343,0,not related
3344,0,not related
3345,1,similar political meme
3346,1,similar advertisement
3347,1,colored pinky meme
3348,0,not related
3349,1,similar political meme
3350,1,colored pinky meme
3351,0,not related
3352,0,not related
3353,0,not related
3354,1,colored pinky meme
3355,1,similar tweet/text meme
3356,1,colored pinky meme
3357,1,similar tweet/text meme
3358,1,colored pinky meme
3359,1,similar tweet/text meme
3360,1,similar political meme
3361,1,colored pinky meme
3362,1,similar advertisement
3363,1,similar tweet/text meme
3364,1,colored pinky meme
3365,1,colored pinky meme
3366,1,similar tweet/text meme
3367,1,similar political meme
3368,0,not related
3369,0,not related
3370,1,colored pinky meme
3371,0,not related
3372,1,similar advertisement
3373,1,similar advertisement
3374,1,similar advertisement
3375,0,not related
3376,1,similar tweet/text meme
3377,1,similar tweet/text meme
3378,1,similar advertisement
3379,1,similar political meme
3380,1,similar advertisement
3381,0,not related
3382,1,similar advertisement
3383,1,similar tweet/text meme
3384,0,not related
3385,1,similar tweet/text meme
3386,1,similar tweet/text meme
3387,1,colored pinky meme
3388,1,colored pinky meme
3389,1,similar tweet/text meme
3390,1,similar advertisement
3391,1,similar tweet/text meme
3392,1,similar tweet/text meme
3393,1,colored pinky meme
3394,1,similar tweet/text meme
3395,1,similar advertisement
3396,1,similar political meme
3397,1,similar political meme
3398,1,similar political meme
3399,1,colored pinky meme
3400,1,colored pinky meme
3401,1,similar advertisement
3402,1,colored pinky meme
3403,1,similar tweet/text meme
3404,1,similar tweet/text meme
3405,1,similar political meme
3406,0,not related
3407,1,similar tweet/text meme
3408,0,not related
3409,1,similar tweet/text meme
3410,0,not related
3411,1,similar tweet/text meme
3412,0,not related
3413,1,similar tweet/text meme
3414,1,colored pinky meme
3415,1,colored pinky meme
3416,1,colored pinky meme
3417,1,similar tweet/text meme
3418,0,not related
3419,0,not related
3420,1,similar political meme
3421,1,colored pinky meme
3422,1,similar political meme
3423,1,similar tweet/text meme
3424,1,colored pinky meme
3425,0,not related
3426,1,similar tweet/text meme
3427,1,similar advertisement
3428,1,similar tweet/text meme
3429,1,colored pinky meme
3430,1,similar advertisement
3431,0,not related
3432,1,colored pinky meme
3433,0,not related
3434,1,similar tweet/text meme
3435,1,similar advertisement
3436,1,similar tweet/text meme
3437,1,similar advertisement
3438,1,similar tweet/text meme
3439,0,not related
3440,1,similar tweet/text meme
3441,1,similar advertisement
3442,0,not related
3443,1,similar advertisement
3444,1,similar tweet/text meme
3445,0,not related
3446,1,similar political meme
3447,0,not related
3448,1,similar tweet/text meme
3449,1,colored pinky meme
3450,1,similar tweet/text meme
3451,1,colored pinky meme
3452,1,similar advertisement
3453,1,similar political meme
3454,0,not related
3455,0,not related
3456,1,colored pinky meme
3457,1,similar tweet/text meme
3458,1,similar tweet/text meme
3459,1,similar advertisement
3460,1,colored pinky meme
3461,1,colored pinky meme
3462,1,similar tweet/text meme
3463,1,colored pinky meme
3464,0,not related
3465,1,similar tweet/text meme
3466,1,similar tweet/text meme
3467,1,similar tweet/text meme
3468,1,similar advertisement
3469,1,similar political meme
3470,0,not related
3471,1,colored pinky meme
3472,1,similar political meme
3473,1,similar political meme
3474,1,similar tweet/text meme
3475,1,colored pinky meme
3476,0,not related
3477,1,similar political meme
3478,1,colored pinky meme
3479,1,colored pinky meme
3480,1,colored pinky meme
3481,1,similar tweet/text meme
3482,1,colored pinky meme
3483,1,similar political meme
3484,1,similar tweet/text meme
3485,1,similar political meme
3486,1,similar tweet/text meme
3487,1,colored pinky meme
3488,0,not related
3489,1,similar political meme
3490,1,colored pinky meme
3491,0,not related
3492,1,similar tweet/text meme
3493,1,similar tweet/text meme
3494,1,similar political meme
3495,0,not related
3496,1,colored pinky meme
3497,1,similar tweet/text meme
3498,1,similar tweet/text meme
3499,0,not related
3500,0,not related
3501,0,not related
3502,1,similar tweet/text meme
3503,1,similar tweet/text meme
3504,1,colored pinky meme
3505,1,similar tweet/text meme
3506,1,colored pinky meme
3507,1,colored pinky meme
3508,1,colored pinky meme
3509,1,colored pinky meme
3510,0,not related
3511,1,colored pinky meme
3512,1,similar advertisement
3513,1,colored pinky meme
3514,1,similar political meme
3515,1,similar tweet/text meme
3516,1,similar political meme
3517,1,similar advertisement
3518,1,colored pinky meme
3519,1,similar political meme
3520,1,colored pinky meme
3521,0,not related
3522,1,similar tweet/text meme
3523,1,similar tweet/text meme
3524,1,colored pinky meme
3525,1,similar tweet/text meme
3526,0,not related
3527,1,similar advertisement
3528,0,not related
3529,1,colored pinky meme
3530,1,similar political meme
3531,1,similar political meme
3532,1,similar advertisement
3533,0,not related
3534,0,not related
3535,0,not related
3536,0,not related
3537,1,similar advertisement
3538,1,colored pinky meme
3539,0,not related
3540,1,similar advertisement
3541,1,similar tweet/text meme
3542,1,similar tweet/text meme
3543,1,colored pinky meme
3544,1,colored pinky meme
3545,0,not related
3546,1,similar tweet/text meme
3547,0,not related
3548,1,colored pinky meme
3549,1,similar political meme
3550,1,similar tweet/text meme
3551,0,not related
3552,0,not related
3553,0,not related
3554,1,colored pinky meme
3555,1,similar political meme
3556,0,not related
3557,0,not related
3558,1,similar tweet/text meme
3559,1,similar political meme
3560,1,similar political meme
3561,1,similar political meme
3562,1,similar advertisement
3563,1,similar advertisement
3564,1,similar advertisement
3565,1,similar political meme
3566,1,similar tweet/text meme
3567,1,colored pinky meme
3568,0,not related
3569,0,not related
3570,1,similar tweet/text meme
3571,1,colored pinky meme
3572,1,colored pinky meme
3573,1,similar political meme
3574,1,colored pinky meme
3575,0,not related
3576,1,similar tweet/text meme
3577,1,similar tweet/text meme
3578,1,similar tweet/text meme
3579,0,not related
3580,1,similar advertisement
3581,1,similar tweet/text meme
3582,1,colored pinky meme
3583,1,colored pinky meme
3584,0,not related
3585,1,colored pinky meme
3586,0,not related
3587,1,colored pinky meme
3588,1,similar advertisement
3589,1,colored pinky meme
3590,1,colored pinky meme
3591,1,similar tweet/text meme
3592,1,similar tweet/text meme
3593,1,colored pinky meme
3594,1,similar tweet/text meme
3595,1,colored pinky meme
3596,1,similar political meme
3597,1,similar advertisement
3598,1,colored pinky meme
3599,1,colored pinky meme
3600,0,not related
3601,1,colored pinky meme
3602,0,not related
3603,1,similar tweet/text meme
3604,1,similar tweet/text meme
3605,1,similar political meme
3606,0,not related
3607,1,similar tweet/text meme
3608,0,not related
3609,1,similar tweet/text meme
3610,1,colored pinky meme
3611,1,similar advertisement
3612,1,similar political meme
3613,0,not related
3614,1,similar political meme
3615,1,colored pinky meme
3616,1,similar tweet/text meme
3617,1,similar political meme
3618,1,colored pinky meme
3619,0,not related
3620,1,similar tweet/text meme
3621,1,similar tweet/text meme
3622,1,similar tweet/text meme
3623,0,not related
3624,1,similar advertisement
3625,1,similar political meme
3626,1,similar tweet/text meme
3627,1,colored pinky meme
3628,1,colored pinky meme
3629,1,similar tweet/text meme
3630,1,similar political meme
3631,0,not related
3632,1,similar tweet/text meme
3633,1,colored pinky meme
3634,0,not related
3635,1,similar political meme
3636,1,colored pinky meme
3637,1,colored pinky meme
3638,1,colored pinky meme
3639,1,similar tweet/text meme
3640,1,similar advertisement
3641,1,similar political meme
3642,1,similar political meme
3643,1,similar tweet/text meme
3644,1,similar political meme
3645,1,colored pinky meme
3646,1,similar political meme
3647,1,similar advertisement
3648,1,colored pinky meme
3649,0,not related
3650,1,similar political meme
3651,1,similar political meme
3652,1,similar advertisement
3653,1,colored pinky meme
3654,1,similar tweet/text meme
3655,0,not related
3656,1,colored pinky meme
3657,1,similar tweet/text meme
3658,1,colored pinky meme
3659,1,similar tweet/text meme
3660,1,similar advertisement
3661,1,similar advertisement
3662,1,similar tweet/text meme
3663,1,similar advertisement
3664,0,not related
3665,1,similar tweet/text meme
3666,1,similar advertisement
3667,1,similar political meme
3668,1,similar political meme
3669,1,colored pinky meme
3670,0,not related
3671,0,not related
3672,1,colored pinky meme
3673,1,similar tweet/text meme
3674,1,colored pinky meme
3675,1,colored pinky meme
3676,0,not related
3677,1,similar tweet/text meme
3678,0,not related
3679,1,colored pinky meme
3680,1,similar tweet/text meme
3681,0,not related
3682,1,similar advertisement
3683,1,similar tweet/text meme
3684,1,similar advertisement
3685,1,similar political meme
3686,1,similar political meme
3687,1,colored pinky meme
3688,1,colored pinky meme
3689,1,similar advertisement
3690,1,similar tweet/text meme
3691,1,colored pinky meme
3692,1,similar tweet/text meme
3693,1,colored pinky meme
3694,1,colored pinky meme
3695,0,not related
3696,1,similar tweet/text meme
3697,1,colored pinky meme
3698,0,not related
3699,1,similar tweet/text meme
3700,1,similar political meme
3701,1,similar tweet/text meme
3702,1,similar tweet/text meme
3703,1,similar tweet/text meme
3704,1,similar tweet/text meme
3705,1,similar tweet/text meme
3706,0,not related
3707,1,similar political meme
3708,0,not related
3709,1,similar advertisement
3710,1,colored pinky meme
3711,1,colored pinky meme
3712,1,similar tweet/text meme
3713,0,not related
3714,1,similar advertisement
3715,0,not related
3716,1,similar tweet/text meme
3717,1,similar political meme
3718,1,colored pinky meme
3719,1,similar tweet/text meme
3720,1,similar tweet/text meme
3721,1,similar tweet/text meme
3722,0,not related
3723,1,similar political meme
3724,0,not related
3725,1,colored pinky meme
3726,1,colored pinky meme
3727,1,similar tweet/text meme
3728,1,colored pinky meme
3729,1,similar political meme
3730,1,colored pinky meme
3731,0,not related
3732,1,similar political meme
3733,0,not related
3734,1,colored pinky meme
3735,0,not related
3736,1,similar advertisement
3737,1,similar tweet/text meme
3738,0,not related
3739,1,colored pinky meme
3740,0,not related
3741,0,not related
3742,1,colored pinky meme
3743,1,colored pinky meme
3744,1,similar political meme
3745,1,similar advertisement
3746,0,not related
3747,0,not related
3748,1,colored pinky meme
3749,1,colored pinky meme
3750,0,not related
3751,1,similar advertisement
3752,0,not related
3753,1,colored pinky meme
3754,1,similar tweet/text meme
3755,1,similar advertisement
3756,1,similar advertisement
3757,0,not related
3758,0,not related
3759,1,similar political meme
3760,1,similar advertisement
3761,1,colored pinky meme
3762,1,colored pinky meme
3763,1,colored pinky meme
3764,0,not related
3765,1,similar advertisement
3766,1,similar tweet/text meme
3767,0,not related
3768,0,not related
3769,1,similar political meme
3770,1,colored pinky meme
3771,1,similar political meme
3772,0,not related
3773,0,not related
3774,1,colored pinky meme
3775,1,similar tweet/text meme
3776,1,colored pinky meme
3777,1,similar advertisement
3778,1,colored pinky meme
3779,1,similar advertisement
3780,1,colored pinky meme
3781,1,similar tweet/text meme
3782,1,similar political meme
3783,1,similar political meme
3784,0,not related
3785,1,similar tweet/text meme
3786,0,not related
3787,1,colored pinky meme
3788,0,not related
3789,1,similar political meme
3790,1,similar tweet/text meme
3791,1,similar tweet/text meme
3792,0,not related
3793,1,colored pinky meme
3794,1,colored pinky meme
3795,1,similar tweet/text meme
3796,1,colored pinky meme
3797,0,not related
3798,0,not related
3799,1,similar tweet/text meme
3800,0,not related
3801,1,colored pinky meme
3802,1,colored pinky meme
3803,1,similar tweet/text meme
3804,1,similar advertisement
3805,0,not related
3806,1,colored pinky meme
3807,1,colored pinky meme
3808,1,colored pinky meme
3809,1,similar advertisement
3810,0,not related
3811,0,not related
3812,1,similar tweet/text meme
3813,1,similar tweet/text meme
3814,0,not related
3815,0,not related
3816,1,similar advertisement
3817,1,colored pinky meme
3818,1,colored pinky meme
3819,1,colored pinky meme
3820,1,colored pinky meme
3821,1,colored pinky meme
3822,0,not related
3823,1,colored pinky meme
3824,1,colored pinky meme
3825,1,colored pinky meme
3826,1,similar political meme
3827,1,similar tweet/text meme
3828,0,not related
3829,1,similar advertisement
3830,1,colored pinky meme
3831,1,similar advertisement
3832,1,similar tweet/text meme
3833,0,not related
3834,1,similar political meme
3835,0,not related
3836,1,similar tweet/text meme
3837,1,similar advertisement
3838,1,colored pinky meme
3839,1,colored pinky meme
3840,1,similar advertisement
3841,1,similar political meme
3842,1,similar political meme
3843,1,colored pinky meme
3844,1,colored pinky meme
3845,1,colored pinky meme
3846,1,similar political meme
3847,1,colored pinky meme
3848,0,not related
3849,0,not related
3850,0,not related
3851,1,similar political meme
3852,1,similar advertisement
3853,1,colored pinky meme
3854,1,colored pinky meme
3855,1,colored pinky meme
3856,0,not related
3857,0,not related
3858,1,similar tweet/text meme
3859,1,colored pinky meme
3860,1,colored pinky meme
3861,1,colored pinky meme
3862,1,colored pinky meme
3863,1,similar advertisement
3864,0,not related
3865,1,similar advertisement
3866,1,colored pinky meme
3867,1,colored pinky meme
3868,1,similar tweet/text meme
3869,1,similar advertisement
3870,1,colored pinky meme
3871,0,not related
3872,1,similar advertisement
3873,0,not related
3874,1,colored pinky meme
3875,1,colored pinky meme
3876,1,colored pinky meme
3877,0,not related
3878,1,similar political meme
3879,1,colored pinky meme
3880,1,similar tweet/text meme
3881,1,similar political meme
3882,1,colored pinky meme
3883,1,similar tweet/text meme
3884,1,similar advertisement
3885,1,colored pinky meme
3886,1,similar political meme
3887,1,similar tweet/text meme
3888,0,not related
3889,0,not related
3890,1,similar tweet/text meme
3891,1,colored pinky meme
3892,0,not related
3893,0,not related
3894,1,similar advertisement
3895,0,not related
3896,1,colored pinky meme
3897,1,similar political meme
3898,1,similar tweet/text meme
3899,0,not related
3900,1,similar political meme
3901,1,similar tweet/text meme
3902,1,similar advertisement
3903,1,colored pinky meme
3904,1,similar tweet/text meme
3905,0,not related
3906,1,colored pinky meme
3907,1,similar political meme
3908,1,colored pinky meme
3909,1,similar political meme
3910,1,similar tweet/text meme
3911,1,colored pinky meme
3912,1,similar political meme
3913,1,similar tweet/text meme
3914,1,colored pinky meme
3915,1,similar political meme
3916,1,colored pinky meme
3917,1,colored pinky meme
3918,1,colored pinky meme
3919,1,similar tweet/text meme
3920,1,similar tweet/text meme
3921,1,similar political meme
3922,0,not related
3923,0,not related
3924,0,not related
3925,1,similar advertisement
3926,1,similar political meme
3927,1,colored pinky meme
3928,1,similar tweet/text meme
3929,1,similar tweet/text meme
3930,1,similar tweet/text meme
3931,1,colored pinky meme
3932,1,similar tweet/text meme
3933,1,colored pinky meme
3934,1,similar political meme
3935,0,not related
3936,1,similar advertisement
3937,1,colored pinky meme
3938,1,similar political meme
3939,0,not related
3940,1,colored pinky meme
3941,1,colored pinky meme
3942,1,colored pinky meme
3943,1,similar tweet/text meme
3944,1,similar political meme
3945,1,colored pinky meme
3946,1,similar tweet/text meme
3947,1,colored pinky meme
3948,1,similar advertisement
3949,1,similar tweet/text meme
3950,1,colored pinky meme
3951,0,not related
3952,0,not related
3953,0,not related
3954,0,not related
3955,1,similar tweet/text meme
3956,1,colored pinky meme
3957,0,not related
3958,1,similar advertisement
3959,1,colored pinky meme
3960,1,colored pinky meme
3961,0,not related
3962,1,similar advertisement
3963,1,colored pinky meme
3964,0,not related
3965,1,similar tweet/text meme
3966,1,similar political meme
3967,1,similar political meme
3968,0,not related
3969,0,not related
3970,1,colored pinky meme
3971,1,similar tweet/text meme
3972,0,not related
3973,0,not related
3974,0,not related
3975,1,similar tweet/text meme
3976,1,colored pinky meme
3977,1,colored pinky meme
3978,1,colored pinky meme
3979,1,similar tweet/text meme
3980,0,not related
3981,1,colored pinky meme
3982,1,similar tweet/text meme
3983,0,not related
3984,1,colored pinky meme
3985,0,not related
3986,0,not related
3987,0,not related
3988,1,colored pinky meme
3989,0,not related
3990,1,colored pinky meme
3991,1,colored pinky meme
3992,0,not related
3993,1,colored pinky meme
3994,1,colored pinky meme
3995,1,colored pinky meme
3996,1,colored pinky meme
3997,1,similar advertisement
3998,0,not related
3999,0,not related
4000,0,not related
4001,1,similar advertisement
4002,1,similar tweet/text meme
4003,1,colored pinky meme
4004,1,colored pinky meme
4005,1,similar political meme
4006,0,not related
4007,1,colored pinky meme
4008,0,not related
4009,1,similar tweet/text meme
4010,1,colored pinky meme
4011,1,similar tweet/text meme
4012,1,similar political meme
4013,1,colored pinky meme
4014,1,similar tweet/text meme
4015,1,colored pinky meme
4016,1,similar political meme
4017,1,similar political meme
4018,1,colored pinky meme
4019,0,not related
4020,1,similar tweet/text meme
4021,1,similar political meme
4022,0,not related
4023,0,not related
4024,1,colored pinky meme
4025,0,not related
4026,1,similar tweet/text meme
4027,1,similar political meme
4028,1,similar tweet/text meme
4029,1,similar advertisement
4030,1,similar political meme
4031,0,not related
4032,1,similar political meme
4033,1,similar political meme
4034,1,similar political meme
4035,1,colored pinky meme
4036,1,colored pinky meme
4037,1,similar political meme
4038,1,colored pinky meme
4039,1,colored pinky meme
4040,1,similar political meme
4041,1,similar tweet/text meme
4042,1,colored pinky meme
4043,1,similar political meme
4044,1,similar tweet/text meme
4045,1,similar tweet/text meme
4046,1,similar advertisement
4047,1,colored pinky meme
4048,1,colored pinky meme
4049,0,not related
4050,1,similar tweet/text meme
4051,1,colored pinky meme
4052,1,similar political meme
4053,1,similar advertisement
4054,1,colored pinky meme
4055,1,colored pinky meme
4056,0,not related
4057,1,colored pinky meme
4058,0,not related
4059,1,similar political meme
4060,1,colored pinky meme
4061,1,colored pinky meme
4062,1,similar political meme
4063,0,not related
4064,0,not related
4065,1,similar tweet/text meme
4066,1,similar tweet/text meme
4067,1,colored pinky meme
4068,1,colored pinky meme
4069,1,colored pinky meme
4070,1,similar tweet/text meme
4071,0,not related
4072,1,similar political meme
4073,1,similar tweet/text meme
4074,1,colored pinky meme
4075,1,similar political meme
4076,1,similar political meme
4077,0,not related
4078,1,similar tweet/text meme
4079,1,colored pinky meme
4080,0,not related
4081,1,similar tweet/text meme
4082,1,similar tweet/text meme
4083,0,not related
4084,1,similar tweet/text meme
4085,1,similar advertisement
4086,1,colored pinky meme
4087,1,similar advertisement
4088,0,not related
4089,1,similar tweet/text meme
4090,1,similar tweet/text meme
4091,1,similar advertisement
4092,1,similar advertisement
4093,1,colored pinky meme
4094,0,not related
4095,1,similar political meme
4096,1,similar political meme
4097,1,colored pinky meme
4098,1,colored pinky meme
4099,0,not related
4100,1,colored pinky meme
4101,1,similar tweet/text meme
4102,1,similar political meme
4103,1,similar political meme
4104,1,similar advertisement
4105,1,similar tweet/text meme
4106,1,colored pinky meme
4107,1,similar tweet/text meme
4108,1,similar political meme
4109,1,similar advertisement
4110,1,colored pinky meme
4111,1,similar tweet/text meme
4112,1,colored pinky meme
4113,1,similar tweet/text meme
4114,1,similar political meme
4115,1,similar political meme
4116,0,not related
4117,1,similar political meme
4118,1,similar political meme
4119,1,similar tweet/text meme
4120,1,similar advertisement
4121,1,similar political meme
4122,1,similar tweet/text meme
4123,0,not related
4124,1,colored pinky meme
4125,0,not related
4126,0,not related
4127,0,not related
4128,0,not related
4129,0,not related
4130,0,not related
4131,0,not related
4132,0,not related
4133,1,colored pinky meme
4134,1,colored pinky meme
4135,1,colored pinky meme
4136,0,not related
4137,1,similar advertisement
4138,1,similar tweet/text meme
4139,0,not related
4140,1,colored pinky meme
4141,1,similar political meme
4142,1,colored pinky meme
4143,1,similar advertisement
4144,1,colored pinky meme
4145,1,similar tweet/text meme
4146,1,similar advertisement
4147,1,colored pinky meme
4148,1,colored pinky meme
4149,1,colored pinky meme
4150,1,colored pinky meme
4151,1,similar political meme
4152,1,similar advertisement
4153,1,colored pinky meme
4154,1,similar tweet/text meme
4155,0,not related
4156,1,similar tweet/text meme
4157,0,not related
4158,1,similar tweet/text meme
4159,1,colored pinky meme
4160,1,similar advertisement
4161,1,similar tweet/text meme
4162,1,colored pinky meme
4163,1,similar tweet/text meme
4164,0,not related
4165,1,colored pinky meme
4166,0,not related
4167,1,similar advertisement
4168,1,colored pinky meme
4169,0,not related
4170,0,not related
4171,1,similar advertisement
4172,1,similar political meme
4173,0,not related
4174,1,similar advertisement
4175,1,colored pinky meme
4176,1,similar tweet/text meme
4177,1,colored pinky meme
4178,1,similar political meme
4179,1,similar advertisement
4180,1,colored pinky meme
4181,0,not related
4182,1,similar tweet/text meme
4183,0,not related
4184,1,similar advertisement
4185,1,similar political meme
4186,0,not related
4187,1,colored pinky meme
4188,1,similar tweet/text meme
4189,0,not related
4190,1,similar tweet/text meme
4191,1,colored pinky meme
4192,1,similar tweet/text meme
4193,1,colored pinky meme
4194,1,colored pinky meme
4195,1,colored pinky meme
4196,1,similar advertisement
4197,1,similar tweet/text meme
4198,1,colored pinky meme
4199,1,similar advertisement
4200,1,similar political meme
4201,1,similar tweet/text meme
4202,1,similar political meme
4203,1,colored pinky meme
4204,1,colored pinky meme
4205,1,colored pinky meme
4206,1,similar political meme
4207,0,not related
4208,0,not related
4209,1,colored pinky meme
4210,1,similar tweet/text meme
4211,1,similar advertisement
4212,1,similar political meme
4213,1,similar tweet/text meme
4214,1,colored pinky meme
4215,1,similar advertisement
4216,0,not related
4217,1,similar tweet/text meme
4218,0,not related
4219,0,not related
4220,1,similar tweet/text meme
4221,1,similar advertisement
4222,1,similar tweet/text meme
4223,1,similar tweet/text meme
4224,0,not related
4225,1,colored pinky meme
4226,1,similar tweet/text meme
4227,1,colored pinky meme
4228,0,not related
4229,1,colored pinky meme
4230,0,not related
4231,1,similar political meme
4232,1,colored pinky meme
4233,1,colored pinky meme
4234,0,not related
4235,1,similar tweet/text meme
4236,1,colored pinky meme
4237,1,similar tweet/text meme
4238,1,colored pinky meme
4239,0,not related
4240,1,similar tweet/text meme
4241,0,not related
4242,1,colored pinky meme
4243,1,colored pinky meme
4244,1,colored pinky meme
4245,1,colored pinky meme
4246,1,similar tweet/text meme
4247,1,similar political meme
4248,0,not related
4249,1,similar tweet/text meme
4250,0,not related
4251,1,similar tweet/text meme
4252,0,not related
4253,1,colored pinky meme
4254,1,similar political meme
4255,1,colored pinky meme
4256,0,not related
4257,0,not related
4258,1,colored pinky meme
4259,0,not related
4260,1,colored pinky meme
4261,1,similar advertisement
4262,1,colored pinky meme
4263,0,not related
4264,1,similar advertisement
4265,1,similar tweet/text meme
4266,1,similar political meme
4267,0,not related
4268,0,not related
4269,0,not related
4270,1,colored pinky meme
4271,0,not related
4272,1,similar tweet/text meme
4273,1,similar political meme
4274,0,not related
4275,0,not related
4276,1,colored pinky meme
4277,1,similar political meme
4278,1,colored pinky meme
4279,0,not related
4280,1,similar advertisement
4281,0,not related
4282,1,similar political meme
4283,0,not related
4284,1,similar political meme
4285,1,similar advertisement
4286,1,similar political meme
4287,0,not related
4288,1,colored pinky meme
4289,1,similar political meme
4290,0,not related
4291,1,similar political meme
4292,1,colored pinky meme
4293,0,not related
4294,1,similar tweet/text meme
4295,1,similar tweet/text meme
4296,1,similar tweet/text meme
4297,1,colored pinky meme
4298,0,not related
4299,0,not related
4300,1,similar tweet/text meme
4301,1,similar advertisement
4302,1,similar political meme
4303,0,not related
4304,1,similar advertisement
4305,1,similar advertisement
4306,1,colored pinky meme
4307,1,similar advertisement
4308,1,colored pinky meme
4309,0,not related
4310,1,colored pinky meme
4311,1,similar advertisement
4312,1,colored pinky meme
4313,1,similar political meme
4314,1,similar political meme
4315,1,similar advertisement
4316,1,similar political meme
4317,1,similar political meme
4318,1,similar advertisement
4319,1,colored pinky meme
4320,1,colored pinky meme
4321,1,colored pinky meme
4322,1,similar political meme
4323,1,colored pinky meme
4324,1,similar political meme
4325,1,similar advertisement
4326,1,similar advertisement
4327,1,similar political meme
4328,1,similar advertisement
4329,1,similar political meme
4330,1,similar advertisement
4331,1,similar tweet/text meme
4332,1,similar political meme
4333,1,similar political meme
4334,1,similar tweet/text meme
4335,1,similar political meme
4336,1,similar political meme
4337,1,colored pinky meme
4338,1,similar advertisement
4339,1,similar political meme
4340,0,not related
4341,1,similar advertisement
4342,1,colored pinky meme
4343,1,similar political meme
4344,1,colored pinky meme
4345,1,similar advertisement
4346,1,colored pinky meme
4347,0,not related
4348,0,not related
4349,0,not related
4350,1,similar advertisement
4351,1,similar political meme
4352,1,similar political meme
4353,1,similar advertisement
4354,1,similar political meme
4355,1,colored pinky meme
4356,1,similar tweet/text meme
4357,1,similar advertisement
4358,1,colored pinky meme
4359,1,similar political meme
4360,1,similar advertisement
4361,1,similar political meme
4362,1,similar advertisement
4363,1,similar political meme
4364,1,similar advertisement
4365,0,not related
4366,1,colored pinky meme
4367,1,similar advertisement
4368,1,colored pinky meme
4369,1,colored pinky meme
4370,1,colored pinky meme
4371,1,similar advertisement
4372,1,colored pinky meme
4373,1,similar political meme
4374,1,similar political meme
4375,1,similar advertisement
4376,1,similar political meme
4377,1,similar advertisement
4378,1,similar advertisement
4379,1,similar advertisement
4380,1,similar advertisement
4381,1,similar tweet/text meme
4382,1,colored pinky meme
4383,1,similar political meme
4384,1,similar political meme
4385,1,similar tweet/text meme
4386,1,similar political meme
4387,1,similar political meme
4388,1,similar advertisement
4389,1,similar political meme
4390,1,colored pinky meme
4391,1,colored pinky meme
4392,1,colored pinky meme
4393,1,similar advertisement
4394,1,colored pinky meme
4395,1,similar political meme
4396,1,similar advertisement
4397,1,similar advertisement
4398,1,similar advertisement
4399,1,colored pinky meme
4400,1,colored pinky meme
4401,1,similar tweet/text meme
4402,1,colored pinky meme
4403,1,similar tweet/text meme
4404,1,similar advertisement
4405,1,similar tweet/text meme
4406,1,similar tweet/text meme
4407,1,similar advertisement
4408,1,similar tweet/text meme
4409,1,colored pinky meme
4410,1,similar political meme
4411,1,similar advertisement
4412,1,colored pinky meme
4413,1,similar political meme
4414,1,similar political meme
4415,1,colored pinky meme
4416,1,similar advertisement
4417,1,similar political meme
4418,1,colored pinky meme
4419,1,similar political meme
4420,1,similar political meme
4421,1,similar tweet/text meme
4422,1,similar advertisement
4423,1,similar advertisement
4424,1,similar political meme
4425,1,similar political meme
4426,1,colored pinky meme
4427,1,colored pinky meme
4428,1,similar political meme
4429,1,similar advertisement
4430,1,similar political meme
4431,1,similar advertisement
4432,1,similar advertisement
4433,1,colored pinky meme
4434,1,similar political meme
4435,1,similar political meme
4436,1,colored pinky meme
4437,1,similar advertisement
4438,1,similar tweet/text meme
4439,1,similar political meme
4440,1,colored pinky meme
4441,0,not related
4442,1,similar political meme
4443,1,similar advertisement
4444,1,similar advertisement
4445,1,similar advertisement
4446,1,colored pinky meme
4447,1,colored pinky meme
4448,1,colored pinky meme
4449,1,similar tweet/text meme
4450,1,similar political meme
4451,1,colored pinky meme
4452,1,similar political meme
4453,1,colored pinky meme
4454,1,similar tweet/text meme
4455,1,colored pinky meme
4456,1,similar political meme
4457,1,colored pinky meme
4458,0,not related
4459,1,similar advertisement
4460,1,similar advertisement
4461,1,similar political meme
4462,1,similar political meme
4463,1,similar advertisement
4464,1,colored pinky meme
4465,1,similar advertisement
4466,1,similar political meme
4467,1,similar political meme
4468,1,colored pinky meme
4469,1,similar political meme
4470,1,similar political meme
4471,1,similar advertisement
4472,1,similar advertisement
4473,1,similar advertisement
4474,1,colored pinky meme
4475,1,similar political meme
4476,1,similar advertisement
4477,1,similar advertisement
4478,1,similar advertisement
4479,1,similar advertisement
4480,1,similar political meme
4481,1,similar advertisement
4482,1,colored pinky meme
4483,1,colored pinky meme
4484,1,similar advertisement
4485,1,colored pinky meme
4486,1,colored pinky meme
4487,1,similar political meme
4488,0,not related
4489,1,colored pinky meme
4490,1,similar political meme
4491,1,similar tweet/text meme
4492,1,colored pinky meme
4493,1,similar advertisement
4494,1,similar political meme
4495,0,not related
4496,1,similar political meme
4497,1,colored pinky meme
4498,1,similar political meme
4499,1,similar advertisement
4500,0,not related
4501,1,colored pinky meme
4502,1,similar tweet/text meme
4503,1,similar tweet/text meme
4504,1,colored pinky meme
4505,1,colored pinky meme
4506,1,similar tweet/text meme
4507,1,similar advertisement
4508,1,similar political meme
4509,1,similar advertisement
4510,1,colored pinky meme
4511,1,colored pinky meme
4512,0,not related
4513,1,similar political meme
4514,1,colored pinky meme
4515,1,similar tweet/text meme
4516,1,similar advertisement
4517,1,similar advertisement
4518,1,colored pinky meme
4519,1,colored pinky meme
4520,1,similar political meme
4521,1,similar tweet/text meme
4522,1,colored pinky meme
4523,1,colored pinky meme
4524,1,similar advertisement
4525,1,similar political meme
4526,1,similar political meme
4527,1,similar political meme
4528,1,similar political meme
4529,1,similar political meme
4530,0,not related
4531,1,similar tweet/text meme
4532,1,colored pinky meme
4533,1,similar tweet/text meme
4534,1,similar political meme
4535,1,similar political meme
4536,1,similar advertisement
4537,1,colored pinky meme
4538,1,similar advertisement
4539,1,similar advertisement
4540,1,similar political meme
4541,1,similar tweet/text meme
4542,1,similar advertisement
4543,0,not related
4544,1,colored pinky meme
4545,1,similar tweet/text meme
4546,1,similar tweet/text meme
4547,1,similar advertisement
4548,0,not related
4549,1,similar advertisement
4550,1,similar political meme
4551,1,similar advertisement
4552,1,similar advertisement
4553,1,colored pinky meme
4554,1,colored pinky meme
4555,0,not related
4556,1,colored pinky meme
4557,1,similar advertisement
4558,0,not related
4559,1,similar advertisement
4560,1,similar political meme
4561,0,not related
4562,1,similar advertisement
4563,1,similar advertisement
4564,1,similar advertisement
4565,1,colored pinky meme
4566,1,similar advertisement
4567,1,similar political meme
4568,0,not related
4569,1,similar advertisement
4570,1,colored pinky meme
4571,1,colored pinky meme
4572,1,colored pinky meme
4573,1,similar political meme
4574,1,colored pinky meme
4575,1,similar tweet/text meme
4576,1,similar advertisement
4577,1,colored pinky meme
4578,1,colored pinky meme
4579,1,colored pinky meme
4580,1,similar tweet/text meme
4581,1,similar advertisement
4582,1,similar political meme
4583,1,similar advertisement
4584,1,similar advertisement
4585,0,not related
4586,1,colored pinky meme
4587,1,similar tweet/text meme
4588,1,similar advertisement
4589,0,not related
4590,1,similar advertisement
4591,1,similar advertisement
4592,1,similar political meme
4593,1,similar political meme
4594,1,similar political meme
4595,1,colored pinky meme
4596,0,not related
4597,0,not related
4598,1,colored pinky meme
4599,1,colored pinky meme
4600,1,similar political meme
4601,1,colored pinky meme
4602,1,similar advertisement
4603,1,similar tweet/text meme
4604,1,similar advertisement
4605,1,colored pinky meme
4606,1,similar advertisement
4607,1,similar advertisement
4608,1,colored pinky meme
4609,1,similar political meme
4610,0,not related
4611,1,similar political meme
4612,0,not related
4613,0,not related
4614,1,colored pinky meme
4615,1,colored pinky meme
4616,1,similar tweet/text meme
4617,1,colored pinky meme
4618,1,similar advertisement
4619,0,not related
4620,0,not related
4621,1,similar political meme
4622,1,similar tweet/text meme
4623,1,similar advertisement
4624,1,similar political meme
4625,1,similar tweet/text meme
4626,1,similar political meme
4627,1,similar political meme
4628,1,similar advertisement
4629,1,similar advertisement
4630,1,colored pinky meme
4631,1,colored pinky meme
4632,1,similar political meme
4633,1,similar advertisement
4634,1,similar advertisement
4635,1,similar political meme
4636,1,similar advertisement
4637,1,similar tweet/text meme
4638,1,similar advertisement
4639,1,similar advertisement
4640,1,similar political meme
4641,1,colored pinky meme
4642,0,not related
4643,0,not related
4644,1,similar advertisement
4645,1,similar advertisement
4646,1,similar political meme
4647,1,similar tweet/text meme
4648,1,colored pinky meme
4649,0,not related
4650,1,similar advertisement
4651,1,similar advertisement
4652,1,colored pinky meme
4653,1,similar political meme
4654,0,not related
4655,1,colored pinky meme
4656,0,not related
4657,1,similar political meme
4658,1,colored pinky meme
4659,1,similar advertisement
4660,1,colored pinky meme
4661,1,similar tweet/text meme
4662,1,similar political meme
4663,1,similar tweet/text meme
4664,1,similar tweet/text meme
4665,1,colored pinky meme
4666,1,colored pinky meme
4667,0,not related
4668,1,colored pinky meme
4669,1,similar political meme
4670,1,similar advertisement
4671,1,similar political meme
4672,0,not related
4673,1,similar tweet/text meme
4674,1,similar advertisement
4675,1,similar tweet/text meme
4676,0,not related
4677,0,not related
4678,0,not related
4679,1,colored pinky meme
4680,1,colored pinky meme
4681,1,colored pinky meme
4682,1,similar tweet/text meme
4683,0,not related
4684,1,similar political meme
4685,1,similar advertisement
4686,1,similar advertisement
4687,0,not related
4688,1,similar advertisement
4689,1,similar tweet/text meme
4690,1,similar political meme
4691,1,similar political meme
4692,1,similar political meme
4693,1,similar advertisement
4694,1,similar political meme
4695,1,colored pinky meme
4696,1,colored pinky meme
4697,1,colored pinky meme
4698,1,colored pinky meme
4699,1,colored pinky meme
4700,1,similar political meme
4701,1,colored pinky meme
4702,0,not related
4703,1,colored pinky meme
4704,1,similar political meme
4705,1,similar advertisement
4706,1,similar advertisement
4707,1,similar political meme
4708,0,not related
4709,1,similar advertisement
4710,0,not related
4711,1,colored pinky meme
4712,1,similar tweet/text meme
4713,1,similar tweet/text meme
4714,1,similar tweet/text meme
4715,1,similar advertisement
4716,1,similar political meme
4717,1,colored pinky meme
4718,0,not related
4719,1,similar advertisement
4720,1,similar political meme
4721,1,colored pinky meme
4722,1,similar advertisement
4723,1,similar political meme
4724,1,similar advertisement
4725,1,colored pinky meme
4726,1,similar advertisement
4727,1,colored pinky meme
4728,1,similar political meme
4729,1,similar advertisement
4730,1,similar political meme
4731,1,similar advertisement
4732,1,colored pinky meme
4733,0,not related
4734,1,similar tweet/text meme
4735,1,similar political meme
4736,1,similar political meme
4737,1,similar political meme
4738,1,similar advertisement
4739,1,similar advertisement
4740,1,colored pinky meme
4741,1,similar tweet/text meme
4742,1,similar tweet/text meme
4743,1,colored pinky meme
4744,1,similar political meme
4745,1,colored pinky meme
4746,1,similar political meme
4747,1,colored pinky meme
4748,0,not related
4749,1,similar political meme
4750,0,not related
4751,1,similar political meme
4752,1,similar tweet/text meme
4753,1,similar political meme
4754,1,colored pinky meme
4755,1,similar tweet/text meme
4756,1,similar advertisement
4757,1,colored pinky meme
4758,1,similar tweet/text meme
4759,1,similar tweet/text meme
4760,0,not related
4761,1,similar political meme
4762,1,similar political meme
4763,1,similar political meme
4764,1,colored pinky meme
4765,1,colored pinky meme
4766,1,similar tweet/text meme
4767,1,similar political meme
4768,1,similar advertisement
4769,1,colored pinky meme
4770,0,not related
4771,1,similar tweet/text meme
4772,1,similar advertisement
4773,1,similar political meme
4774,1,similar political meme
4775,1,colored pinky meme
4776,1,similar advertisement
4777,1,colored pinky meme
4778,1,similar advertisement
4779,1,colored pinky meme
4780,1,colored pinky meme
4781,1,colored pinky meme
4782,1,similar advertisement
4783,1,colored pinky meme
4784,1,colored pinky meme
4785,1,similar political meme
4786,1,similar political meme
4787,1,similar political meme
4788,0,not related
4789,0,not related
4790,1,colored pinky meme
4791,1,similar tweet/text meme
4792,1,similar tweet/text meme
4793,1,similar advertisement
4794,1,similar tweet/text meme
4795,1,similar political meme
4796,1,similar political meme
4797,1,similar advertisement
4798,1,colored pinky meme
4799,1,similar tweet/text meme
4800,1,similar advertisement
4801,1,colored pinky meme
4802,1,colored pinky meme
4803,1,colored pinky meme
4804,0,not related
4805,1,similar political meme
4806,1,similar advertisement
4807,1,similar political meme
4808,1,colored pinky meme
4809,1,similar political meme
4810,1,similar advertisement
4811,0,not related
4812,1,similar political meme
4813,1,colored pinky meme
4814,1,similar political meme
4815,0,not related
4816,1,similar political meme
4817,0,not related
4818,1,similar advertisement
4819,1,similar advertisement
4820,1,similar tweet/text meme
4821,1,similar political meme
4822,1,similar tweet/text meme
4823,1,colored pinky meme
4824,1,similar political meme
4825,1,similar political meme
4826,1,similar advertisement
4827,1,similar advertisement
4828,1,colored pinky meme
4829,1,similar political meme
4830,1,colored pinky meme
4831,1,similar advertisement
4832,1,colored pinky meme
4833,1,colored pinky meme
4834,1,similar political meme
4835,1,similar tweet/text meme
4836,1,similar political meme
4837,1,colored pinky meme
4838,1,similar tweet/text meme
4839,1,similar advertisement
4840,1,similar tweet/text meme
4841,1,similar political meme
4842,1,similar advertisement
4843,1,colored pinky meme
4844,1,similar political meme
4845,1,colored pinky meme
4846,1,similar advertisement
4847,0,not related
4848,1,colored pinky meme
4849,1,similar advertisement
4850,1,similar political meme
4851,1,similar political meme
4852,1,similar tweet/text meme
4853,1,similar tweet/text meme
4854,1,colored pinky meme
4855,1,similar advertisement
4856,1,similar political meme
4857,0,not related
4858,1,similar advertisement
4859,1,similar advertisement
4860,1,similar political meme
4861,0,not related
4862,1,similar advertisement
4863,0,not related
4864,1,similar advertisement
4865,0,not related
4866,1,similar political meme
4867,1,similar political meme
4868,1,similar advertisement
4869,1,similar tweet/text meme
4870,0,not related
4871,1,similar advertisement
4872,1,similar political meme
4873,1,colored pinky meme
4874,1,similar advertisement
4875,1,similar advertisement
4876,0,not related
4877,1,colored pinky meme
4878,1,colored pinky meme
4879,1,similar advertisement
4880,1,similar advertisement
4881,1,similar advertisement
4882,1,colored pinky meme
4883,1,similar advertisement
4884,0,not related
4885,1,similar tweet/text meme
4886,0,not related
4887,1,colored pinky meme
4888,1,colored pinky meme
4889,1,colored pinky meme
4890,1,colored pinky meme
4891,1,similar political meme
4892,1,similar tweet/text meme
4893,1,similar advertisement
4894,1,colored pinky meme
4895,1,similar advertisement
4896,1,similar advertisement
4897,1,colored pinky meme
4898,0,not related
4899,1,similar tweet/text meme
4900,1,similar advertisement
4901,1,similar political meme
4902,1,colored pinky meme
4903,1,similar political meme
4904,1,similar political meme
4905,0,not related
4906,1,similar advertisement
4907,1,colored pinky meme
4908,1,colored pinky meme
4909,1,similar political meme
4910,1,colored pinky meme
4911,1,similar advertisement
4912,1,colored pinky meme
4913,1,similar advertisement
4914,1,similar political meme
4915,1,similar advertisement
4916,1,similar political meme
4917,1,similar political meme
4918,1,similar advertisement
4919,0,not related
4920,1,similar advertisement
4921,1,similar political meme
4922,1,similar advertisement
4923,1,similar political meme
4924,1,similar advertisement
4925,1,similar advertisement
4926,1,colored pinky meme
4927,0,not related
4928,0,not related
4929,1,similar tweet/text meme
4930,1,similar political meme
4931,1,similar political meme
4932,1,similar advertisement
4933,1,similar tweet/text meme
4934,1,similar advertisement
4935,1,similar tweet/text meme
4936,1,similar political meme
4937,1,similar political meme
4938,1,similar political meme
4939,0,not related
4940,1,similar political meme
4941,0,not related
4942,1,colored pinky meme
4943,1,colored pinky meme
4944,0,not related
4945,0,not related
4946,1,similar tweet/text meme
4947,1,colored pinky meme
4948,1,similar advertisement
4949,0,not related
4950,1,similar tweet/text meme
4951,1,similar political meme
4952,1,colored pinky meme
4953,1,similar political meme
4954,1,similar advertisement
4955,1,similar advertisement
4956,1,similar advertisement
4957,1,similar political meme
4958,1,similar tweet/text meme
4959,0,not related
4960,1,similar tweet/text meme
4961,1,similar advertisement
4962,1,colored pinky meme
4963,1,colored pinky meme
4964,1,similar political meme
4965,1,colored pinky meme
4966,1,similar tweet/text meme
4967,1,similar advertisement
4968,0,not related
4969,0,not related
4970,1,similar political meme
4971,0,not related
4972,1,similar political meme
4973,0,not related
4974,0,not related
4975,0,not related
4976,0,not related
4977,0,not related
4978,0,not related
4979,1,similar advertisement
4980,1,similar political meme
4981,0,not related
4982,1,similar political meme
4983,1,similar political meme
4984,1,similar advertisement
4985,1,similar advertisement
4986,1,similar political meme
4987,1,similar political meme
4988,1,similar political meme
4989,1,similar tweet/text meme
4990,1,similar advertisement
4991,1,similar tweet/text meme
4992,1,colored pinky meme
4993,0,not related
4994,1,similar advertisement
4995,1,colored pinky meme
4996,1,colored pinky meme
4997,1,similar tweet/text meme
4998,1,similar political meme
4999,1,colored pinky meme
5000,1,similar advertisement
5001,1,colored pinky meme
5002,1,colored pinky meme
5003,1,similar political meme
5004,1,similar advertisement
5005,1,similar tweet/text meme
5006,1,similar advertisement
5007,1,colored pinky meme
5008,1,colored pinky meme
5009,1,colored pinky meme
5010,0,not related
5011,1,similar political meme
5012,1,similar political meme
5013,1,similar tweet/text meme
5014,1,similar advertisement
5015,0,not related
5016,1,similar advertisement
5017,1,similar advertisement
5018,1,similar political meme
5019,1,colored pinky meme
5020,1,similar advertisement
5021,1,colored pinky meme
5022,1,similar advertisement
5023,1,similar tweet/text meme
5024,0,not related
5025,1,colored pinky meme
5026,1,colored pinky meme
5027,1,colored pinky meme
5028,1,similar tweet/text meme
5029,1,similar tweet/text meme
5030,1,similar tweet/text meme
5031,1,similar advertisement
5032,0,not related
5033,0,not related
5034,1,similar political meme
5035,1,colored pinky meme
5036,1,similar advertisement
5037,1,similar advertisement
5038,1,similar advertisement
5039,0,not related
5040,1,colored pinky meme
5041,1,similar tweet/text meme
5042,0,not related
5043,1,similar political meme
5044,0,not related
5045,1,similar political meme
5046,1,similar tweet/text meme
5047,1,similar political meme
5048,0,not related
5049,1,colored pinky meme
5050,1,similar tweet/text meme
5051,0,not related
5052,1,similar advertisement
5053,1,similar advertisement
5054,1,similar tweet/text meme
5055,1,similar advertisement
5056,1,similar political meme
5057,1,colored pinky meme
5058,0,not related
5059,1,colored pinky meme
5060,1,similar political meme
5061,1,colored pinky meme
5062,1,similar tweet/text meme
5063,0,not related
5064,1,similar advertisement
5065,1,similar tweet/text meme
5066,1,similar tweet/text meme
5067,0,not related
5068,1,similar advertisement
5069,1,similar tweet/text meme
5070,1,similar political meme
5071,1,similar tweet/text meme
5072,1,similar advertisement
5073,0,not related
5074,1,similar tweet/text meme
5075,0,not related
5076,1,similar political meme
5077,1,similar political meme
5078,1,similar tweet/text meme
5079,1,similar advertisement
5080,1,similar tweet/text meme
5081,1,similar tweet/text meme
5082,1,similar tweet/text meme
5083,1,similar political meme
5084,0,not related
5085,1,similar tweet/text meme
5086,0,not related
5087,1,similar tweet/text meme
5088,1,similar political meme
5089,0,not related
5090,1,similar tweet/text meme
5091,0,not related
5092,1,similar political meme
5093,1,colored pinky meme
5094,1,similar political meme
5095,1,colored pinky meme
5096,1,similar political meme
5097,0,not related
5098,1,similar advertisement
5099,1,similar political meme
5100,1,similar advertisement
5101,1,similar tweet/text meme
5102,1,similar tweet/text meme
5103,0,not related
5104,1,similar advertisement
5105,1,similar political meme
5106,1,similar political meme
5107,1,colored pinky meme
5108,0,not related
5109,1,similar tweet/text meme
5110,1,similar tweet/text meme
5111,1,similar tweet/text meme
5112,1,similar tweet/text meme
5113,1,similar tweet/text meme
5114,1,similar tweet/text meme
5115,1,similar tweet/text meme
5116,1,similar political meme
5117,1,similar political meme
5118,1,colored pinky meme
5119,0,not related
5120,1,similar tweet/text meme
5121,1,similar advertisement
5122,1,colored pinky meme
5123,1,similar tweet/text meme
5124,1,similar advertisement
5125,1,similar tweet/text meme
5126,0,not related
5127,1,similar political meme
5128,1,similar tweet/text meme
5129,1,similar advertisement
5130,1,similar advertisement
5131,1,similar advertisement
5132,1,similar tweet/text meme
5133,1,similar advertisement
5134,1,colored pinky meme
5135,1,similar tweet/text meme
5136,1,similar tweet/text meme
5137,1,similar advertisement
5138,0,not related
5139,0,not related
5140,1,similar tweet/text meme
5141,1,similar political meme
5142,1,similar tweet/text meme
5143,1,similar tweet/text meme
5144,0,not related
5145,1,similar political meme
5146,1,similar political meme
5147,1,similar advertisement
5148,1,similar tweet/text meme
5149,1,similar advertisement
5150,1,similar advertisement
5151,1,similar advertisement
5152,1,similar tweet/text meme
5153,1,similar tweet/text meme
5154,1,similar political meme
5155,1,similar advertisement
5156,1,similar advertisement
5157,1,colored pinky meme
5158,1,colored pinky meme
5159,1,similar advertisement
5160,1,colored pinky meme
5161,1,similar tweet/text meme
5162,1,similar advertisement
5163,1,similar advertisement
5164,1,similar advertisement
5165,1,similar tweet/text meme
5166,1,similar political meme
5167,1,similar advertisement
5168,1,similar political meme
5169,1,colored pinky meme
5170,1,similar political meme
5171,1,colored pinky meme
5172,1,similar advertisement
5173,1,similar advertisement
5174,1,colored pinky meme
5175,1,similar political meme
5176,1,colored pinky meme
5177,0,not related
5178,1,similar tweet/text meme
5179,0,not related
5180,1,similar tweet/text meme
5181,1,colored pinky meme
5182,1,similar tweet/text meme
5183,1,similar tweet/text meme
5184,1,similar political meme
5185,1,similar political meme
5186,1,similar advertisement
5187,1,similar advertisement
5188,1,similar tweet/text meme
5189,1,colored pinky meme
5190,1,similar tweet/text meme
5191,1,similar tweet/text meme
5192,1,similar tweet/text meme
5193,1,similar advertisement
5194,1,similar political meme
5195,1,similar political meme
5196,1,similar political meme
5197,0,not related
5198,0,not related
5199,1,colored pinky meme
5200,1,colored pinky meme
5201,1,colored pinky meme
5202,1,similar political meme
5203,0,not related
5204,0,not related
5205,1,similar tweet/text meme
5206,1,colored pinky meme
5207,1,colored pinky meme
5208,1,similar advertisement
5209,1,similar tweet/text meme
5210,1,similar political meme
5211,1,colored pinky meme
5212,0,not related
5213,1,colored pinky meme
5214,1,similar tweet/text meme
5215,1,similar political meme
5216,1,similar advertisement
5217,1,similar advertisement
5218,1,similar tweet/text meme
5219,1,similar advertisement
5220,1,colored pinky meme
5221,1,similar advertisement
5222,1,similar tweet/text meme
5223,1,similar political meme
5224,0,not related
5225,1,similar tweet/text meme
5226,1,colored pinky meme
5227,1,similar advertisement
5228,1,similar advertisement
5229,1,similar tweet/text meme
5230,1,similar advertisement
5231,1,colored pinky meme
5232,1,similar tweet/text meme
5233,1,similar advertisement
5234,1,similar advertisement
5235,1,similar political meme
5236,1,similar advertisement
5237,1,similar tweet/text meme
5238,1,similar political meme
5239,1,similar tweet/text meme
5240,1,colored pinky meme
5241,1,similar political meme
5242,1,colored pinky meme
5243,1,similar tweet/text meme
5244,1,colored pinky meme
5245,1,similar advertisement
5246,0,not related
5247,1,similar political meme
5248,1,similar tweet/text meme
5249,1,similar advertisement
5250,1,similar advertisement
5251,0,not related
5252,1,similar advertisement
5253,1,similar advertisement
5254,1,similar political meme
5255,0,not related
5256,1,similar tweet/text meme
5257,1,similar advertisement
5258,0,not related
5259,1,similar political meme
5260,1,similar political meme
5261,1,similar tweet/text meme
5262,1,similar political meme
5263,1,similar tweet/text meme
5264,0,not related
5265,1,similar political meme
5266,1,similar political meme
5267,1,similar advertisement
5268,1,similar tweet/text meme
5269,1,similar advertisement
5270,1,similar tweet/text meme
5271,1,similar advertisement
5272,1,similar advertisement
5273,1,similar advertisement
5274,1,similar advertisement
5275,1,similar advertisement
5276,1,similar advertisement
5277,0,not related
5278,1,colored pinky meme
5279,0,not related
5280,1,similar tweet/text meme
5281,1,similar advertisement
5282,1,similar tweet/text meme
5283,1,similar tweet/text meme
5284,1,similar political meme
5285,1,similar advertisement
5286,1,similar advertisement
5287,1,similar political meme
5288,1,similar political meme
5289,1,similar tweet/text meme
5290,1,similar tweet/text meme
5291,0,not related
5292,1,similar tweet/text meme
5293,1,similar political meme
5294,1,similar tweet/text meme
5295,1,similar tweet/text meme
5296,1,colored pinky meme
5297,1,similar tweet/text meme
5298,1,similar advertisement
5299,1,similar tweet/text meme
5300,1,similar tweet/text meme
5301,1,similar advertisement
5302,1,similar advertisement
5303,1,similar tweet/text meme
5304,1,similar tweet/text meme
5305,1,colored pinky meme
5306,1,similar political meme
5307,1,similar political meme
5308,1,similar tweet/text meme
5309,1,similar tweet/text meme
5310,1,similar advertisement
5311,0,not related
5312,0,not related
5313,1,similar political meme
5314,1,similar advertisement
5315,0,not related
5316,1,similar tweet/text meme
5317,1,similar advertisement
5318,0,not related
5319,1,similar advertisement
5320,1,similar tweet/text meme
5321,1,similar tweet/text meme
5322,1,similar advertisement
5323,1,colored pinky meme
5324,1,similar tweet/text meme
5325,1,similar advertisement
5326,1,similar advertisement
5327,1,similar advertisement
5328,1,colored pinky meme
5329,1,colored pinky meme
5330,1,similar tweet/text meme
5331,1,colored pinky meme
5332,1,similar advertisement
5333,1,similar political meme
5334,1,colored pinky meme
5335,1,similar tweet/text meme
5336,1,similar political meme
5337,1,similar tweet/text meme
5338,1,similar tweet/text meme
5339,1,similar advertisement
5340,1,similar advertisement
5341,0,not related
5342,1,similar political meme
5343,1,similar political meme
5344,1,similar tweet/text meme
5345,1,similar advertisement
5346,1,similar advertisement
5347,1,similar advertisement
5348,1,similar political meme
5349,1,similar advertisement
5350,1,similar tweet/text meme
5351,1,similar advertisement
5352,1,similar tweet/text meme
5353,1,similar advertisement
5354,1,similar political meme
5355,1,similar political meme
5356,0,not related
5357,1,colored pinky meme
5358,1,colored pinky meme
5359,1,colored pinky meme
5360,1,similar tweet/text meme
5361,1,colored pinky meme
5362,1,colored pinky meme
5363,1,similar tweet/text meme
5364,1,similar tweet/text meme
5365,1,similar advertisement
5366,1,similar tweet/text meme
5367,1,similar advertisement
5368,1,similar advertisement
5369,1,similar advertisement
5370,1,similar advertisement
5371,1,similar advertisement
5372,1,similar advertisement
5373,1,colored pinky meme
5374,0,not related
5375,1,similar advertisement
5376,1,similar political meme
5377,1,similar political meme
5378,1,similar political meme
5379,1,colored pinky meme
5380,1,similar political meme
5381,1,colored pinky meme
5382,1,similar advertisement
5383,1,colored pinky meme
5384,1,similar political meme
5385,1,similar tweet/text meme
5386,1,similar tweet/text meme
5387,1,similar political meme
5388,1,similar tweet/text meme
5389,1,similar advertisement
5390,1,similar political meme
5391,1,similar political meme
5392,1,similar political meme
5393,1,similar advertisement
5394,1,similar tweet/text meme
5395,1,similar advertisement
5396,1,similar tweet/text meme
5397,1,similar advertisement
5398,1,similar advertisement
5399,1,colored pinky meme
5400,1,similar political meme
5401,1,similar tweet/text meme
5402,1,similar political meme
5403,1,colored pinky meme
5404,1,similar political meme
5405,1,similar political meme
5406,1,similar advertisement
5407,1,similar political meme
5408,1,similar tweet/text meme
5409,1,similar political meme
5410,1,similar tweet/text meme
5411,1,similar advertisement
5412,1,colored pinky meme
5413,0,not related
5414,1,similar political meme
5415,1,similar tweet/text meme
5416,1,similar tweet/text meme
5417,1,similar tweet/text meme
5418,1,similar advertisement
5419,1,colored pinky meme
5420,1,similar advertisement
5421,1,similar advertisement
5422,1,similar political meme
5423,1,colored pinky meme
5424,1,similar tweet/text meme
5425,1,similar tweet/text meme
5426,1,similar advertisement
5427,1,similar political meme
5428,1,similar advertisement
5429,1,colored pinky meme
5430,1,similar advertisement
5431,1,colored pinky meme
5432,0,not related
5433,1,colored pinky meme
5434,1,similar tweet/text meme
5435,1,similar advertisement
5436,1,similar advertisement
5437,1,similar political meme
5438,1,similar political meme
5439,1,similar advertisement
5440,1,similar advertisement
5441,0,not related
5442,1,similar tweet/text meme
5443,1,colored pinky meme
5444,1,similar advertisement
5445,1,colored pinky meme
5446,0,not related
5447,1,similar political meme
5448,1,similar advertisement
5449,1,similar political meme
5450,1,similar tweet/text meme
5451,1,similar political meme
5452,1,similar advertisement
5453,1,colored pinky meme
5454,1,similar advertisement
5455,1,similar tweet/text meme
5456,1,similar advertisement
5457,1,similar advertisement
5458,0,not related
5459,1,similar political meme
5460,1,similar political meme
5461,0,not related
5462,1,similar tweet/text meme
5463,1,similar political meme
5464,1,similar tweet/text meme
5465,1,similar advertisement
5466,1,similar advertisement
5467,1,similar advertisement
5468,1,colored pinky meme
5469,1,similar advertisement
5470,1,similar advertisement
5471,1,colored pinky meme
5472,1,similar political meme
5473,1,similar tweet/text meme
5474,1,similar tweet/text meme
5475,1,similar advertisement
5476,1,similar political meme
5477,0,not related
5478,1,similar tweet/text meme
5479,1,similar political meme
5480,1,similar tweet/text meme
5481,1,similar tweet/text meme
5482,1,similar advertisement
5483,1,colored pinky meme
5484,1,similar tweet/text meme
5485,1,similar advertisement
5486,1,similar tweet/text meme
5487,1,similar political meme
5488,1,similar advertisement
5489,1,colored pinky meme
5490,1,similar advertisement
5491,1,similar tweet/text meme
5492,1,similar advertisement
5493,1,similar advertisement
5494,1,colored pinky meme
5495,1,similar tweet/text meme
5496,1,colored pinky meme
5497,1,similar advertisement
5498,1,similar tweet/text meme
5499,1,colored pinky meme
5500,1,similar advertisement
5501,0,not related
5502,0,not related
5503,1,similar tweet/text meme
5504,1,similar advertisement
5505,1,similar advertisement
5506,1,colored pinky meme
5507,0,not related
5508,1,similar advertisement
5509,1,colored pinky meme
5510,1,similar political meme
5511,1,similar tweet/text meme
5512,1,similar political meme
5513,1,similar political meme
5514,1,similar tweet/text meme
5515,1,similar advertisement
5516,1,similar advertisement
5517,1,similar advertisement
5518,1,similar advertisement
5519,1,similar advertisement
5520,0,not related
5521,1,similar advertisement
5522,1,similar advertisement
5523,0,not related
5524,1,similar tweet/text meme
5525,1,similar advertisement
5526,1,colored pinky meme
5527,1,similar tweet/text meme
5528,1,colored pinky meme
5529,0,not related
5530,1,similar political meme
5531,1,similar political meme
5532,1,similar advertisement
5533,1,similar advertisement
5534,1,similar advertisement
5535,1,similar political meme
5536,1,similar tweet/text meme
5537,1,similar advertisement
5538,1,similar advertisement
5539,1,similar tweet/text meme
5540,1,similar advertisement
5541,1,colored pinky meme
5542,1,similar tweet/text meme
5543,1,colored pinky meme
5544,1,colored pinky meme
5545,1,colored pinky meme
5546,1,similar advertisement
5547,1,similar tweet/text meme
5548,1,similar tweet/text meme
5549,1,colored pinky meme
5550,1,colored pinky meme
5551,1,similar tweet/text meme
5552,1,similar tweet/text meme
5553,1,similar tweet/text meme
5554,1,similar advertisement
5555,1,similar political meme
5556,1,similar advertisement
5557,1,similar tweet/text meme
5558,1,similar political meme
5559,1,similar political meme
5560,1,similar tweet/text meme
5561,1,similar tweet/text meme
5562,1,similar advertisement
5563,1,similar advertisement
5564,1,similar political meme
5565,1,similar political meme
5566,1,similar advertisement
5567,1,similar advertisement
5568,1,similar tweet/text meme
5569,1,similar advertisement
5570,1,similar political meme
5571,1,similar tweet/text meme
5572,1,similar advertisement
5573,1,similar advertisement
5574,1,similar advertisement
5575,1,colored pinky meme
5576,0,not related
5577,1,similar advertisement
5578,1,similar advertisement
5579,1,similar advertisement
5580,1,similar advertisement
5581,1,colored pinky meme
5582,1,similar advertisement
5583,1,similar tweet/text meme
5584,1,similar tweet/text meme
5585,1,similar tweet/text meme
5586,1,similar advertisement
5587,1,similar advertisement
5588,1,similar advertisement
5589,1,similar advertisement
5590,1,similar advertisement
5591,1,similar advertisement
5592,1,colored pinky meme
5593,1,similar tweet/text meme
5594,1,similar political meme
5595,1,similar advertisement
5596,1,similar advertisement
5597,1,similar tweet/text meme
5598,1,similar advertisement
5599,1,similar advertisement
5600,0,not related
5601,1,similar tweet/text meme
5602,1,similar tweet/text meme
5603,1,similar advertisement
5604,1,similar tweet/text meme
5605,1,similar advertisement
5606,1,similar tweet/text meme
5607,1,similar advertisement
5608,1,similar tweet/text meme
5609,1,similar tweet/text meme
5610,1,similar tweet/text meme
5611,1,similar advertisement
5612,1,colored pinky meme
5613,1,similar advertisement
5614,1,colored pinky meme
5615,1,colored pinky meme
5616,1,similar advertisement
5617,1,similar advertisement
5618,1,similar political meme
5619,1,colored pinky meme
5620,1,similar advertisement
5621,1,similar advertisement
5622,1,similar political meme
5623,1,similar political meme
5624,1,similar advertisement
5625,1,similar tweet/text meme
5626,1,similar tweet/text meme
5627,1,similar tweet/text meme
5628,1,similar tweet/text meme
5629,1,similar political meme
5630,1,similar advertisement
5631,1,colored pinky meme
5632,1,similar political meme
5633,1,similar political meme
5634,1,similar advertisement
5635,1,similar advertisement
5636,1,similar political meme
5637,1,similar tweet/text meme
5638,1,similar advertisement
5639,1,similar tweet/text meme
5640,0,not related
5641,1,similar tweet/text meme
5642,1,similar tweet/text meme
5643,1,colored pinky meme
5644,1,colored pinky meme
5645,1,similar advertisement
5646,1,similar advertisement
5647,1,similar tweet/text meme
5648,1,similar advertisement
5649,1,similar advertisement
5650,1,similar advertisement
5651,1,similar tweet/text meme
5652,1,similar tweet/text meme
5653,1,similar advertisement
5654,1,similar advertisement
5655,1,similar advertisement
5656,1,similar tweet/text meme
5657,1,colored pinky meme
5658,1,colored pinky meme
5659,1,similar advertisement
5660,1,similar advertisement
5661,1,similar advertisement
5662,1,similar tweet/text meme
5663,1,similar tweet/text meme
5664,1,similar political meme
5665,1,similar advertisement
5666,1,similar advertisement
5667,0,not related
5668,1,similar political meme
5669,1,similar political meme
5670,1,similar advertisement
5671,1,similar advertisement
5672,1,similar advertisement
5673,1,similar advertisement
5674,1,similar tweet/text meme
5675,1,similar advertisement
5676,1,similar advertisement
5677,1,colored pinky meme
5678,1,similar advertisement
5679,1,similar advertisement
5680,0,not related
5681,1,colored pinky meme
5682,1,similar advertisement
5683,1,similar advertisement
5684,1,similar tweet/text meme
5685,1,similar advertisement
5686,1,colored pinky meme
5687,1,similar tweet/text meme
5688,1,colored pinky meme
5689,1,similar tweet/text meme
5690,1,similar tweet/text meme
5691,1,similar tweet/text meme
5692,1,similar tweet/text meme
5693,1,similar tweet/text meme
5694,1,colored pinky meme
5695,0,not related
5696,1,similar advertisement
5697,0,not related
5698,1,similar tweet/text meme
5699,1,similar advertisement
5700,1,similar advertisement
5701,1,similar advertisement
5702,1,colored pinky meme
5703,1,similar tweet/text meme
5704,1,similar advertisement
5705,1,similar advertisement
5706,1,similar advertisement
5707,1,similar advertisement
5708,1,similar tweet/text meme
5709,1,similar advertisement
5710,1,similar political meme
5711,1,similar advertisement
5712,1,similar advertisement
5713,1,similar tweet/text meme
5714,1,similar advertisement
5715,1,similar advertisement
5716,1,similar advertisement
5717,1,similar advertisement
5718,1,similar advertisement
5719,1,similar advertisement
5720,1,similar advertisement
5721,1,similar tweet/text meme
5722,1,similar tweet/text meme
5723,1,similar advertisement
5724,1,similar political meme
5725,1,similar political meme
5726,1,similar advertisement
5727,1,similar political meme
5728,1,similar political meme
5729,0,not related
5730,1,similar advertisement
5731,1,similar political meme
5732,1,similar advertisement
5733,1,similar advertisement
5734,1,similar advertisement
5735,1,similar advertisement
5736,1,similar tweet/text meme
5737,1,similar advertisement
5738,1,similar advertisement
5739,1,similar tweet/text meme
5740,1,similar tweet/text meme
5741,1,similar tweet/text meme
5742,1,similar advertisement
5743,1,similar political meme
5744,1,similar advertisement
5745,0,not related
5746,1,similar political meme
5747,1,similar political meme
5748,1,similar political meme
5749,1,similar tweet/text meme
5750,1,similar advertisement
5751,1,similar political meme
5752,1,similar advertisement
5753,0,not related
5754,1,similar political meme
5755,1,similar tweet/text meme
5756,1,similar tweet/text meme
5757,1,similar advertisement
5758,1,similar advertisement
5759,1,similar tweet/text meme
5760,1,similar advertisement
5761,1,similar advertisement
5762,1,similar tweet/text meme
5763,1,similar tweet/text meme
5764,1,similar tweet/text meme
5765,1,similar advertisement
5766,0,not related
5767,1,similar tweet/text meme
5768,1,similar advertisement
5769,1,similar political meme
5770,1,similar tweet/text meme
5771,1,similar political meme
5772,1,similar political meme
5773,1,similar political meme
5774,1,similar advertisement
5775,1,similar tweet/text meme
5776,1,similar tweet/text meme
5777,0,not related
5778,1,similar tweet/text meme
5779,1,similar advertisement
5780,1,similar advertisement
5781,1,similar tweet/text meme
5782,1,similar advertisement
5783,1,similar advertisement
5784,1,similar tweet/text meme
5785,0,not related
5786,1,similar advertisement
5787,0,not related
5788,1,similar advertisement
5789,1,similar political meme
5790,1,similar advertisement
5791,1,similar advertisement
5792,1,similar advertisement
5793,1,similar advertisement
5794,1,similar political meme
5795,1,similar tweet/text meme
5796,1,similar advertisement
5797,1,similar advertisement
5798,0,not related
5799,1,similar advertisement
5800,1,similar tweet/text meme
5801,1,similar political meme
5802,1,similar tweet/text meme
5803,1,similar political meme
5804,1,similar advertisement
5805,1,similar advertisement
5806,1,colored pinky meme
5807,1,similar advertisement
5808,1,similar tweet/text meme
5809,1,similar advertisement
5810,1,similar advertisement
5811,1,similar advertisement
5812,1,similar advertisement
5813,1,similar tweet/text meme
5814,1,similar tweet/text meme
5815,1,similar advertisement
5816,1,similar advertisement
5817,1,similar political meme
5818,1,similar advertisement
5819,1,colored pinky meme
5820,1,similar advertisement
5821,0,not related
5822,1,similar advertisement
5823,1,similar advertisement
5824,1,similar advertisement
5825,1,similar political meme
5826,1,similar tweet/text meme
5827,1,similar advertisement
5828,1,similar political meme
5829,1,similar advertisement
5830,1,colored pinky meme
5831,1,similar political meme
5832,1,similar advertisement
5833,1,similar tweet/text meme
5834,1,similar tweet/text meme
5835,1,similar tweet/text meme
5836,1,colored pinky meme
5837,0,not related
5838,1,similar tweet/text meme
5839,1,similar advertisement
5840,1,similar tweet/text meme
5841,1,similar advertisement
5842,1,similar political meme
5843,1,similar advertisement
5844,1,similar tweet/text meme
5845,1,similar advertisement
5846,1,similar advertisement
5847,0,not related
5848,1,colored pinky meme
5849,1,colored pinky meme
5850,1,colored pinky meme
5851,1,similar tweet/text meme
5852,1,similar advertisement
5853,1,similar tweet/text meme
5854,1,similar political meme
5855,1,similar tweet/text meme
5856,1,similar political meme
5857,1,colored pinky meme
5858,0,not related
5859,1,similar political meme
5860,0,not related
5861,1,similar tweet/text meme
5862,1,similar tweet/text meme
5863,0,not related
5864,1,similar tweet/text meme
5865,1,similar tweet/text meme
5866,1,similar advertisement
5867,1,similar advertisement
5868,1,similar political meme
5869,1,similar political meme
5870,1,similar advertisement
5871,1,similar advertisement
5872,1,similar advertisement
5873,1,similar political meme
5874,1,similar political meme
5875,1,similar advertisement
5876,1,similar advertisement
5877,1,similar political meme
5878,1,similar advertisement
5879,1,similar advertisement
5880,1,colored pinky meme
5881,1,similar political meme
5882,1,similar tweet/text meme
5883,1,similar tweet/text meme
5884,1,similar tweet/text meme
5885,1,similar tweet/text meme
5886,1,colored pinky meme
5887,1,similar advertisement
5888,0,not related
5889,1,similar tweet/text meme
5890,1,similar advertisement
5891,1,similar tweet/text meme
5892,1,similar tweet/text meme
5893,1,similar advertisement
5894,1,similar advertisement
5895,0,not related
5896,1,similar tweet/text meme
5897,1,similar tweet/text meme
5898,1,similar political meme
5899,1,similar advertisement
5900,1,similar tweet/text meme
5901,1,similar advertisement
5902,0,not related
5903,1,similar tweet/text meme
5904,1,similar advertisement
5905,0,not related
5906,1,similar tweet/text meme
5907,1,similar tweet/text meme
5908,1,similar advertisement
5909,1,similar advertisement
5910,1,similar political meme
5911,1,similar tweet/text meme
5912,1,colored pinky meme
5913,1,similar advertisement
5914,1,similar advertisement
5915,0,not related
5916,1,similar political meme
5917,1,similar advertisement
5918,1,similar political meme
5919,1,similar tweet/text meme
5920,1,similar tweet/text meme
5921,1,similar tweet/text meme
5922,1,similar tweet/text meme
5923,1,similar tweet/text meme
5924,1,similar tweet/text meme
5925,1,similar political meme
5926,1,similar advertisement
5927,1,similar advertisement
5928,1,similar advertisement
5929,1,similar tweet/text meme
5930,1,similar advertisement
5931,1,similar advertisement
5932,1,colored pinky meme
5933,1,similar advertisement
5934,1,similar advertisement
5935,1,similar advertisement
5936,1,similar political meme
5937,1,similar tweet/text meme
5938,1,similar tweet/text meme
5939,1,similar tweet/text meme
5940,0,not related
5941,1,similar advertisement
5942,1,similar tweet/text meme
5943,1,similar advertisement
5944,1,similar political meme
5945,1,similar political meme
5946,1,similar tweet/text meme
5947,1,similar political meme
5948,1,similar advertisement
5949,1,similar advertisement
5950,0,not related
5951,1,similar advertisement
5952,1,similar political meme
5953,1,similar advertisement
5954,1,similar advertisement
5955,1,similar advertisement
5956,1,similar advertisement
5957,1,similar tweet/text meme
5958,1,similar political meme
5959,1,similar advertisement
5960,1,similar tweet/text meme
5961,1,similar tweet/text meme
5962,1,similar advertisement
5963,1,similar advertisement
5964,1,similar advertisement
5965,1,similar tweet/text meme
5966,1,similar advertisement
5967,1,colored pinky meme
5968,1,similar tweet/text meme
5969,1,similar advertisement
5970,1,similar advertisement
5971,1,similar tweet/text meme
5972,0,not related
5973,1,similar tweet/text meme
5974,1,similar tweet/text meme
5975,1,similar political meme
5976,1,colored pinky meme
5977,0,not related
5978,1,similar advertisement
5979,1,similar political meme
5980,1,similar tweet/text meme
5981,1,similar advertisement
5982,1,similar tweet/text meme
5983,1,similar tweet/text meme
5984,1,similar tweet/text meme
5985,1,similar advertisement
5986,1,similar advertisement
5987,1,similar tweet/text meme
5988,1,similar political meme
5989,1,similar political meme
5990,1,similar tweet/text meme
5991,1,similar tweet/text meme
5992,1,similar tweet/text meme
5993,0,not related
5994,0,not related
5995,1,similar tweet/text meme
5996,1,similar political meme
5997,1,similar advertisement
5998,1,similar advertisement
5999,1,similar political meme
6000,1,similar political meme
6001,1,similar advertisement
6002,1,similar advertisement
6003,1,similar political meme
6004,1,similar tweet/text meme
6005,1,similar advertisement
6006,1,similar advertisement
6007,1,similar advertisement
6008,1,similar political meme
6009,1,similar tweet/text meme
6010,1,similar political meme
6011,1,similar advertisement
6012,1,similar advertisement
6013,1,similar political meme
6014,1,similar tweet/text meme
6015,1,similar tweet/text meme
6016,1,similar advertisement
6017,1,similar advertisement
6018,1,similar advertisement
6019,1,similar tweet/text meme
6020,1,similar political meme
6021,1,similar political meme
6022,1,similar tweet/text meme
6023,1,similar advertisement
6024,1,similar advertisement
6025,1,similar advertisement
6026,0,not related
6027,1,similar advertisement
6028,1,similar tweet/text meme
6029,1,similar tweet/text meme
6030,1,similar tweet/text meme
6031,1,similar advertisement
6032,1,similar advertisement
6033,1,colored pinky meme
6034,1,similar political meme
6035,1,similar advertisement
6036,1,similar advertisement
6037,0,not related
6038,1,similar advertisement
6039,1,similar advertisement
6040,1,similar tweet/text meme
6041,1,similar tweet/text meme
6042,1,similar advertisement
6043,0,not related
6044,0,not related
6045,0,not related
6046,0,not related
6047,1,similar advertisement
6048,1,similar tweet/text meme
6049,0,not related
6050,1,similar advertisement
6051,1,similar tweet/text meme
6052,1,similar tweet/text meme
6053,1,similar advertisement
6054,1,similar advertisement
6055,1,similar advertisement
6056,1,colored pinky meme
6057,1,similar advertisement
6058,1,similar tweet/text meme
6059,0,not related
6060,1,similar advertisement
6061,1,similar advertisement
6062,1,similar advertisement
6063,1,similar advertisement
6064,0,not related
6065,0,not related
6066,1,similar tweet/text meme
6067,1,similar advertisement
6068,1,similar tweet/text meme
6069,1,similar political meme
6070,1,similar advertisement
6071,1,similar advertisement
6072,1,similar advertisement
6073,1,similar advertisement
6074,1,similar political meme
6075,1,similar advertisement
6076,1,similar political meme
6077,1,similar advertisement
6078,1,colored pinky meme
6079,1,similar advertisement
6080,1,similar political meme
6081,1,similar political meme
6082,1,similar political meme
6083,1,similar advertisement
6084,1,similar advertisement
6085,1,similar political meme
6086,1,similar advertisement
6087,1,similar advertisement
6088,1,similar political meme
6089,0,not related
6090,1,similar advertisement
6091,0,not related
6092,1,similar advertisement
6093,1,similar advertisement
6094,1,similar advertisement
6095,1,similar advertisement
6096,1,colored pinky meme
6097,1,similar advertisement
6098,1,similar tweet/text meme
6099,1,similar tweet/text meme
6100,1,similar tweet/text meme
6101,1,similar political meme
6102,1,similar tweet/text meme
6103,1,similar advertisement
6104,1,similar tweet/text meme
6105,1,similar political meme
6106,1,similar tweet/text meme
6107,1,similar tweet/text meme
6108,1,similar advertisement
6109,1,similar advertisement
6110,1,similar tweet/text meme
6111,1,similar tweet/text meme
6112,1,similar tweet/text meme
6113,1,similar advertisement
6114,1,similar advertisement
6115,1,similar tweet/text meme
6116,0,not related
6117,0,not related
6118,1,similar advertisement
6119,1,similar advertisement
6120,1,similar advertisement
6121,1,similar political meme
6122,1,similar advertisement
6123,1,similar tweet/text meme
6124,1,similar advertisement
6125,1,similar advertisement
6126,1,similar advertisement
6127,1,similar advertisement
6128,1,similar advertisement
6129,1,similar advertisement
6130,1,similar tweet/text meme
6131,1,similar tweet/text meme
6132,1,similar tweet/text meme
6133,1,similar advertisement
6134,1,similar tweet/text meme
6135,1,similar advertisement
6136,1,similar political meme
6137,1,similar tweet/text meme
6138,1,similar advertisement
6139,1,similar tweet/text meme
6140,1,similar political meme
6141,1,similar advertisement
6142,1,similar advertisement
6143,1,similar tweet/text meme
6144,1,similar advertisement
6145,0,not related
6146,1,similar tweet/text meme
6147,1,similar tweet/text meme
6148,1,similar tweet/text meme
6149,1,similar advertisement
6150,1,similar advertisement
6151,1,similar tweet/text meme
6152,1,similar political meme
6153,1,similar advertisement
6154,1,similar political meme
6155,1,similar tweet/text meme
6156,1,similar advertisement
6157,1,similar advertisement
6158,1,similar tweet/text meme
6159,1,similar advertisement
6160,1,similar advertisement
6161,1,similar advertisement
6162,1,similar tweet/text meme
6163,1,similar tweet/text meme
6164,1,similar advertisement
6165,1,similar tweet/text meme
6166,1,similar advertisement
6167,1,similar advertisement
6168,1,similar advertisement
6169,1,similar political meme
6170,1,similar tweet/text meme
6171,1,similar advertisement
6172,1,similar advertisement
6173,1,similar tweet/text meme
6174,1,similar advertisement
6175,1,similar advertisement
6176,1,similar advertisement
6177,1,similar political meme
6178,1,similar advertisement
6179,1,similar tweet/text meme
6180,1,similar advertisement
6181,1,similar advertisement
6182,1,similar advertisement
6183,1,similar advertisement
6184,1,similar advertisement
6185,1,similar political meme
6186,1,colored pinky meme
6187,1,similar advertisement
6188,1,similar tweet/text meme
6189,1,similar advertisement
6190,1,similar advertisement
6191,0,not related
6192,1,similar advertisement
6193,1,similar advertisement
6194,1,similar advertisement
6195,1,similar advertisement
6196,1,similar advertisement
6197,1,similar tweet/text meme
6198,1,similar advertisement
6199,1,similar advertisement
6200,1,similar advertisement
6201,1,similar advertisement
6202,1,similar tweet/text meme
6203,1,similar political meme
6204,1,similar advertisement
6205,1,similar political meme
6206,1,similar advertisement
6207,1,similar advertisement
6208,1,similar tweet/text meme
6209,1,similar tweet/text meme
6210,1,similar tweet/text meme
6211,1,similar advertisement
6212,1,similar tweet/text meme
6213,1,similar tweet/text meme
6214,1,similar advertisement
6215,1,similar advertisement
6216,1,similar tweet/text meme
6217,1,similar tweet/text meme
6218,1,similar advertisement
6219,1,similar advertisement
6220,1,similar tweet/text meme
6221,1,similar advertisement
6222,1,similar tweet/text meme
6223,1,similar advertisement
6224,1,similar tweet/text meme
6225,1,similar tweet/text meme
6226,1,similar advertisement
6227,1,similar advertisement
6228,1,similar tweet/text meme
6229,1,similar political meme
6230,1,similar advertisement
6231,1,similar political meme
6232,1,similar advertisement
6233,1,similar political meme
6234,1,similar advertisement
6235,1,similar advertisement
6236,1,similar advertisement
6237,1,similar advertisement
6238,1,similar tweet/text meme
6239,1,similar advertisement
6240,1,similar tweet/text meme
6241,1,similar tweet/text meme
6242,1,similar advertisement
6243,1,similar tweet/text meme
6244,1,similar advertisement
6245,1,similar tweet/text meme
6246,1,similar tweet/text meme
6247,1,similar political meme
6248,1,similar tweet/text meme
6249,1,similar advertisement
6250,1,similar advertisement
6251,1,similar advertisement
6252,1,similar advertisement
6253,1,similar advertisement
6254,1,similar political meme
6255,1,similar tweet/text meme
6256,1,similar tweet/text meme
6257,1,similar advertisement
6258,1,similar tweet/text meme
6259,1,similar advertisement
6260,1,similar advertisement
6261,1,similar advertisement
6262,1,similar advertisement
6263,1,similar advertisement
6264,1,similar advertisement
6265,1,similar tweet/text meme
6266,1,similar tweet/text meme
6267,1,similar advertisement
6268,1,similar tweet/text meme
6269,1,similar tweet/text meme
6270,1,similar tweet/text meme
6271,1,similar advertisement
6272,1,similar tweet/text meme
6273,1,similar tweet/text meme
6274,0,not related
6275,1,similar political meme
6276,1,similar advertisement
6277,1,similar advertisement
6278,0,not related
6279,1,similar tweet/text meme
6280,1,similar tweet/text meme
6281,1,similar political meme
6282,1,similar advertisement
6283,1,similar advertisement
6284,1,similar tweet/text meme
6285,1,similar advertisement
6286,1,similar advertisement
6287,1,similar advertisement
6288,1,similar advertisement
6289,1,similar advertisement
6290,1,similar advertisement
6291,1,similar tweet/text meme
6292,1,similar tweet/text meme
6293,0,not related
6294,1,similar advertisement
6295,1,similar advertisement
6296,1,similar tweet/text meme
6297,1,similar advertisement
6298,1,similar advertisement
6299,1,similar political meme
6300,1,similar tweet/text meme
6301,1,similar tweet/text meme
6302,0,not related
6303,0,not related
6304,1,similar tweet/text meme
6305,1,similar advertisement
6306,1,similar tweet/text meme
6307,1,similar advertisement
6308,1,similar advertisement
6309,1,similar tweet/text meme
6310,1,similar tweet/text meme
6311,1,similar tweet/text meme
6312,1,similar tweet/text meme
6313,1,similar tweet/text meme
6314,1,similar advertisement
6315,1,similar tweet/text meme
6316,1,similar tweet/text meme
6317,1,similar tweet/text meme
6318,0,not related
6319,0,not related
6320,1,similar political meme
6321,1,similar advertisement
6322,0,not related
6323,1,similar tweet/text meme
6324,0,not related
6325,1,similar tweet/text meme
6326,1,similar advertisement
6327,1,similar political meme
6328,1,similar advertisement
6329,0,not related
6330,1,similar advertisement
6331,1,similar advertisement
6332,0,not related
6333,1,similar advertisement
6334,1,similar advertisement
6335,0,not related
6336,1,similar advertisement
6337,1,similar tweet/text meme
6338,1,similar political meme
6339,1,similar advertisement
6340,1,similar advertisement
6341,0,not related
6342,0,not related
6343,1,similar tweet/text meme
6344,0,not related
6345,1,similar tweet/text meme
6346,1,similar tweet/text meme
6347,0,not related
6348,1,similar advertisement
6349,1,similar advertisement
6350,1,similar advertisement
6351,0,not related
6352,1,similar political meme
6353,0,not related
6354,1,similar tweet/text meme
6355,1,similar political meme
6356,1,similar advertisement
6357,1,similar advertisement
6358,1,similar political meme
6359,0,not related
6360,1,similar advertisement
6361,1,similar advertisement
6362,1,similar advertisement
6363,0,not related
6364,1,similar tweet/text meme
6365,0,not related
6366,0,not related
6367,1,similar advertisement
6368,0,not related
6369,0,not related
6370,0,not related
6371,1,similar political meme
6372,1,similar political meme
6373,0,not related
6374,0,not related
6375,1,similar advertisement
6376,1,similar tweet/text meme
6377,1,similar advertisement
6378,1,similar tweet/text meme
6379,1,similar tweet/text meme
6380,1,similar advertisement
6381,1,similar tweet/text meme
6382,1,similar advertisement
6383,1,similar tweet/text meme
6384,1,similar advertisement
6385,0,not related
6386,1,similar advertisement
6387,0,not related
6388,0,not related
6389,1,similar advertisement
6390,1,similar tweet/text meme
6391,1,similar advertisement
6392,0,not related
6393,1,similar advertisement
6394,1,similar tweet/text meme
6395,0,not related
6396,1,similar tweet/text meme
6397,1,similar political meme
6398,0,not related
6399,0,not related
6400,0,not related
6401,1,similar advertisement
6402,1,similar tweet/text meme
6403,0,not related
6404,1,similar tweet/text meme
6405,1,similar tweet/text meme
6406,1,similar advertisement
6407,1,similar political meme
6408,1,similar political meme
6409,0,not related
6410,0,not related
6411,1,similar advertisement
6412,0,not related
6413,1,similar advertisement
6414,1,similar tweet/text meme
6415,1,similar advertisement
6416,1,similar tweet/text meme
6417,0,not related
6418,1,similar advertisement
6419,1,similar advertisement
6420,1,similar tweet/text meme
6421,0,not related
6422,1,similar tweet/text meme
6423,0,not related
6424,1,similar tweet/text meme
6425,1,similar advertisement
6426,1,similar tweet/text meme
6427,0,not related
6428,1,similar tweet/text meme
6429,1,similar tweet/text meme
6430,0,not related
6431,1,similar political meme
6432,1,similar political meme
6433,1,similar political meme
6434,1,similar political meme
6435,1,similar political meme
6436,1,similar advertisement
6437,1,similar tweet/text meme
6438,1,similar tweet/text meme
6439,0,not related
6440,1,similar tweet/text meme
6441,1,similar advertisement
6442,1,similar advertisement
6443,1,similar political meme
6444,1,similar advertisement
6445,1,similar advertisement
6446,0,not related
6447,1,similar tweet/text meme
6448,1,similar tweet/text meme
6449,1,similar tweet/text meme
6450,1,similar advertisement
6451,1,similar tweet/text meme
6452,0,not related
6453,0,not related
6454,0,not related
6455,1,similar tweet/text meme
6456,0,not related
6457,1,similar advertisement
6458,1,similar political meme
6459,0,not related
6460,1,similar political meme
6461,1,similar tweet/text meme
6462,1,similar advertisement
6463,1,similar advertisement
6464,1,similar political meme
6465,1,similar advertisement
6466,0,not related
6467,1,similar tweet/text meme
6468,1,similar advertisement
6469,1,similar advertisement
6470,1,similar tweet/text meme
6471,0,not related
6472,1,similar advertisement
6473,1,similar tweet/text meme
6474,1,similar advertisement
6475,1,similar tweet/text meme
6476,1,similar tweet/text meme
6477,1,similar tweet/text meme
6478,1,similar tweet/text meme
6479,1,similar advertisement
6480,0,not related
6481,1,similar political meme
6482,1,similar tweet/text meme
6483,1,similar political meme
6484,1,similar tweet/text meme
6485,1,similar tweet/text meme
6486,1,similar tweet/text meme
6487,1,similar tweet/text meme
6488,1,similar advertisement
6489,1,similar tweet/text meme
6490,1,similar tweet/text meme
6491,1,similar advertisement
6492,1,similar political meme
6493,1,similar advertisement
6494,0,not related
6495,1,similar tweet/text meme
6496,1,similar tweet/text meme
6497,1,similar advertisement
6498,1,similar advertisement
6499,1,similar advertisement
6500,1,similar political meme
6501,1,similar advertisement
6502,1,similar advertisement
6503,1,similar advertisement
6504,1,similar political meme
6505,1,similar advertisement
6506,1,similar advertisement
6507,1,similar tweet/text meme
6508,0,not related
6509,1,similar advertisement
6510,1,similar tweet/text meme
6511,1,similar tweet/text meme
6512,0,not related
6513,1,similar advertisement
6514,1,similar advertisement
6515,1,similar advertisement
6516,1,similar tweet/text meme
6517,0,not related
6518,1,similar advertisement
6519,1,similar political meme
6520,1,similar advertisement
6521,1,similar political meme
6522,0,not related
6523,1,similar advertisement
6524,1,similar advertisement
6525,0,not related
6526,0,not related
6527,0,not related
6528,1,similar advertisement
6529,1,similar advertisement
6530,1,similar tweet/text meme
6531,1,similar tweet/text meme
6532,0,not related
6533,1,similar tweet/text meme
6534,0,not related
6535,1,similar political meme
6536,1,similar advertisement
6537,1,similar tweet/text meme
6538,1,similar political meme
6539,1,similar advertisement
6540,1,similar advertisement
6541,1,similar advertisement
6542,1,similar political meme
6543,1,similar advertisement
6544,1,similar advertisement
6545,1,similar advertisement
6546,1,similar tweet/text meme
6547,1,similar political meme
6548,0,not related
6549,0,not related
6550,1,similar advertisement
6551,1,similar advertisement
6552,1,similar tweet/text meme
6553,1,similar tweet/text meme
6554,1,similar tweet/text meme
6555,0,not related
6556,1,similar political meme
6557,0,not related
6558,1,similar political meme
6559,0,not related
6560,0,not related
6561,0,not related
6562,1,similar advertisement
6563,1,similar political meme
6564,1,similar advertisement
6565,1,similar advertisement
6566,1,similar tweet/text meme
6567,1,similar tweet/text meme
6568,0,not related
6569,0,not related
6570,0,not related
6571,0,not related
6572,0,not related
6573,1,similar advertisement
6574,1,similar advertisement
6575,1,similar advertisement
6576,1,similar tweet/text meme
6577,1,similar advertisement
6578,1,similar tweet/text meme
6579,1,similar advertisement
6580,1,similar advertisement
6581,1,similar political meme
6582,0,not related
6583,1,similar political meme
6584,0,not related
6585,1,similar tweet/text meme
6586,1,similar political meme
6587,1,similar political meme
6588,1,similar tweet/text meme
6589,1,similar tweet/text meme
6590,1,similar advertisement
6591,1,similar advertisement
6592,1,similar advertisement
6593,1,similar political meme
6594,1,similar political meme
6595,0,not related
6596,1,similar tweet/text meme
6597,0,not related
6598,1,similar tweet/text meme
6599,1,similar political meme
6600,1,similar advertisement
6601,1,similar advertisement
6602,1,similar advertisement
6603,1,similar tweet/text meme
6604,1,similar advertisement
6605,1,similar advertisement
6606,1,similar advertisement
6607,1,similar tweet/text meme
6608,1,similar advertisement
6609,1,similar advertisement
6610,1,similar advertisement
6611,0,not related
6612,1,similar advertisement
6613,1,similar political meme
6614,1,similar advertisement
6615,1,similar tweet/text meme
6616,0,not related
6617,1,similar tweet/text meme
6618,1,similar advertisement
6619,0,not related
6620,1,similar advertisement
6621,1,similar advertisement
6622,0,not related
6623,1,similar advertisement
6624,0,not related
6625,1,similar tweet/text meme
6626,1,similar advertisement
6627,1,similar advertisement
6628,1,similar political meme
6629,1,similar advertisement
6630,1,similar political meme
6631,1,similar advertisement
6632,1,similar tweet/text meme
6633,1,similar tweet/text meme
6634,1,similar advertisement
6635,1,similar advertisement
6636,1,similar advertisement
6637,1,similar advertisement
6638,1,similar advertisement
6639,1,similar advertisement
6640,1,similar advertisement
6641,1,similar tweet/text meme
6642,1,similar tweet/text meme
6643,1,similar advertisement
6644,0,not related
6645,1,similar tweet/text meme
6646,1,similar tweet/text meme
6647,1,similar advertisement
6648,0,not related
6649,1,similar tweet/text meme
6650,1,similar advertisement
6651,1,similar tweet/text meme
6652,1,similar advertisement
6653,1,similar political meme
6654,0,not related
6655,0,not related
6656,1,similar tweet/text meme
6657,1,similar tweet/text meme
6658,1,similar advertisement
6659,1,similar advertisement
6660,1,similar political meme
6661,0,not related
6662,0,not related
6663,0,not related
6664,0,not related
6665,0,not related
6666,1,similar tweet/text meme
6667,1,similar tweet/text meme
6668,1,similar tweet/text meme
6669,1,similar advertisement
6670,1,similar tweet/text meme
6671,1,similar advertisement
6672,1,similar advertisement
6673,1,similar advertisement
6674,1,similar advertisement
6675,1,similar advertisement
6676,1,similar tweet/text meme
6677,1,similar tweet/text meme
6678,1,similar tweet/text meme
6679,1,similar tweet/text meme
6680,1,similar advertisement
6681,0,not related
6682,1,colored pinky meme
6683,1,similar advertisement
6684,1,similar advertisement
6685,1,similar advertisement
6686,1,similar political meme
6687,1,similar advertisement
6688,1,similar political meme
6689,1,similar tweet/text meme
6690,0,not related
6691,0,not related
6692,1,similar advertisement
6693,1,similar political meme
6694,1,similar advertisement
6695,1,similar advertisement
6696,1,similar tweet/text meme
6697,1,similar advertisement
6698,1,similar advertisement
6699,0,not related
6700,1,similar tweet/text meme
6701,1,similar tweet/text meme
6702,1,similar advertisement
6703,0,not related
6704,0,not related
6705,1,similar advertisement
6706,1,similar advertisement
6707,1,similar advertisement
6708,1,similar tweet/text meme
6709,1,similar tweet/text meme
6710,1,similar advertisement
6711,0,not related
6712,1,similar political meme
6713,1,similar political meme
6714,1,similar advertisement
6715,1,similar advertisement
6716,1,similar political meme
6717,1,similar advertisement
6718,1,similar advertisement
6719,1,similar tweet/text meme
6720,1,similar advertisement
6721,1,similar political meme
6722,1,similar advertisement
6723,1,similar advertisement
6724,1,similar tweet/text meme
6725,1,similar tweet/text meme
6726,1,similar advertisement
6727,1,similar tweet/text meme
6728,1,similar advertisement
6729,0,not related
6730,1,similar advertisement
6731,1,similar tweet/text meme
6732,1,colored pinky meme
6733,0,not related
6734,1,similar advertisement
6735,1,similar advertisement
6736,1,similar advertisement
6737,0,not related
6738,0,not related
6739,1,similar tweet/text meme
6740,1,similar tweet/text meme
6741,1,similar political meme
6742,1,similar advertisement
6743,0,not related
6744,1,similar advertisement
6745,1,similar tweet/text meme
6746,1,similar political meme
6747,1,similar advertisement
6748,1,similar advertisement
6749,1,similar advertisement
6750,1,similar advertisement
6751,0,not related
6752,1,similar advertisement
6753,1,similar advertisement
6754,0,not related
6755,1,similar tweet/text meme
6756,0,not related
6757,0,not related
6758,1,similar tweet/text meme
6759,0,not related
6760,1,similar tweet/text meme
6761,1,similar tweet/text meme
6762,1,similar advertisement
6763,0,not related
6764,1,similar tweet/text meme
6765,0,not related
6766,1,similar tweet/text meme
6767,1,similar tweet/text meme
6768,1,similar advertisement
6769,1,similar advertisement
6770,1,similar tweet/text meme
6771,1,similar advertisement
6772,1,similar advertisement
6773,1,similar tweet/text meme
6774,1,similar advertisement
6775,1,similar political meme
6776,0,not related
6777,1,similar advertisement
6778,1,similar tweet/text meme
6779,1,similar tweet/text meme
6780,1,similar tweet/text meme
6781,0,not related
6782,1,similar advertisement
6783,0,not related
6784,0,not related
6785,1,similar political meme
6786,1,similar advertisement
6787,1,similar political meme
6788,1,similar political meme
6789,1,similar advertisement
6790,1,similar advertisement
6791,0,not related
6792,0,not related
6793,0,not related
6794,1,similar political meme
6795,0,not related
6796,1,similar advertisement
6797,1,similar tweet/text meme
6798,1,similar tweet/text meme
6799,0,not related
6800,0,not related
6801,1,similar tweet/text meme
6802,0,not related
6803,1,similar tweet/text meme
6804,1,similar tweet/text meme
6805,0,not related
6806,0,not related
6807,1,similar tweet/text meme
6808,1,similar advertisement
6809,1,similar political meme
6810,1,similar advertisement
6811,1,similar tweet/text meme
6812,1,similar tweet/text meme
6813,1,similar political meme
6814,1,similar advertisement
6815,1,similar advertisement
6816,1,similar advertisement
6817,1,similar tweet/text meme
6818,1,similar tweet/text meme
6819,1,similar tweet/text meme
6820,1,similar advertisement
6821,1,similar advertisement
6822,1,similar tweet/text meme
6823,1,similar political meme
6824,1,similar tweet/text meme
6825,1,similar advertisement
6826,1,similar advertisement
6827,1,similar advertisement
6828,1,similar tweet/text meme
6829,1,similar tweet/text meme
6830,1,similar tweet/text meme
6831,1,similar advertisement
6832,1,similar advertisement
6833,1,similar advertisement
6834,1,similar political meme
6835,1,similar tweet/text meme
6836,1,similar tweet/text meme
6837,0,not related
6838,1,similar tweet/text meme
6839,1,similar tweet/text meme
6840,0,not related
6841,1,similar advertisement
6842,0,not related
6843,1,similar tweet/text meme
6844,1,similar advertisement
6845,1,similar tweet/text meme
6846,1,similar advertisement
6847,0,not related
6848,1,similar tweet/text meme
6849,1,similar advertisement
6850,1,similar advertisement
6851,1,similar tweet/text meme
6852,1,similar advertisement
6853,1,similar tweet/text meme
6854,1,similar advertisement
6855,1,similar advertisement
6856,1,similar tweet/text meme
6857,1,similar tweet/text meme
6858,0,not related
6859,1,similar advertisement
6860,1,similar political meme
6861,1,similar political meme
6862,1,similar advertisement
6863,1,similar advertisement
6864,1,similar tweet/text meme
6865,1,similar advertisement
6866,0,not related
6867,1,similar political meme
6868,1,similar advertisement
6869,1,similar political meme
6870,1,similar political meme
6871,0,not related
6872,0,not related
6873,0,not related
6874,1,similar advertisement
6875,1,similar advertisement
6876,0,not related
6877,1,similar political meme
6878,1,similar tweet/text meme
6879,1,similar advertisement
6880,1,similar advertisement
6881,1,similar political meme
6882,0,not related
6883,1,similar political meme
6884,1,similar advertisement
6885,1,similar tweet/text meme
6886,0,not related
6887,1,similar advertisement
6888,1,similar political meme
6889,0,not related
6890,1,similar advertisement
6891,1,similar advertisement
6892,1,similar political meme
6893,0,not related
6894,1,similar advertisement
6895,1,similar tweet/text meme
6896,0,not related
6897,0,not related
6898,1,similar advertisement
6899,1,similar tweet/text meme
6900,1,similar tweet/text meme
6901,1,similar tweet/text meme
6902,1,similar tweet/text meme
6903,1,similar political meme
6904,1,similar advertisement
6905,1,similar tweet/text meme
6906,1,similar advertisement
6907,0,not related
6908,1,similar tweet/text meme
6909,1,similar advertisement
6910,1,similar advertisement
6911,1,similar tweet/text meme
6912,1,similar political meme
6913,1,similar advertisement
6914,1,similar advertisement
6915,0,not related
6916,1,similar tweet/text meme
6917,1,similar tweet/text meme
6918,0,not related
6919,1,similar advertisement
6920,1,similar advertisement
6921,1,similar advertisement
6922,0,not related
6923,1,similar tweet/text meme
6924,1,similar advertisement
6925,1,similar advertisement
6926,1,similar advertisement
6927,0,not related
6928,1,similar tweet/text meme
6929,1,similar advertisement
6930,1,similar tweet/text meme
6931,1,similar advertisement
6932,1,similar advertisement
6933,1,similar advertisement
6934,1,similar tweet/text meme
6935,1,similar political meme
6936,1,similar advertisement
6937,1,similar advertisement
6938,1,similar political meme
6939,1,similar political meme
6940,1,similar tweet/text meme
6941,1,similar tweet/text meme
6942,1,similar tweet/text meme
6943,1,similar tweet/text meme
6944,0,not related
6945,1,similar political meme
6946,1,similar political meme
6947,1,similar advertisement
6948,1,similar advertisement
6949,1,similar tweet/text meme
6950,1,similar advertisement
6951,1,similar political meme
6952,1,similar tweet/text meme
6953,1,similar advertisement
6954,0,not related
6955,1,similar tweet/text meme
6956,1,similar tweet/text meme
6957,1,similar tweet/text meme
6958,1,similar tweet/text meme
6959,1,similar political meme
6960,0,not related
6961,0,not related
6962,1,similar advertisement
6963,1,similar advertisement
6964,1,similar advertisement
6965,1,similar tweet/text meme
6966,1,similar advertisement
6967,1,similar political meme
6968,1,similar tweet/text meme
6969,1,similar advertisement
6970,0,not related
6971,1,similar advertisement
6972,1,similar advertisement
6973,1,similar tweet/text meme
6974,0,not related
6975,1,similar tweet/text meme
6976,0,not related
6977,0,not related
6978,1,similar advertisement
6979,1,similar advertisement
6980,1,similar tweet/text meme
6981,1,similar tweet/text meme
6982,0,not related
6983,1,similar political meme
6984,0,not related
6985,1,similar political meme
6986,1,colored pinky meme
6987,1,similar advertisement
6988,1,similar advertisement
6989,0,not related
6990,0,not related
6991,1,similar tweet/text meme
6992,0,not related
6993,1,similar tweet/text meme
6994,0,not related
6995,1,similar advertisement
6996,0,not related
6997,1,similar advertisement
6998,1,similar tweet/text meme
6999,1,similar tweet/text meme
7000,1,similar advertisement
7001,1,similar tweet/text meme
7002,0,not related
7003,0,not related
7004,1,similar advertisement
7005,1,similar tweet/text meme
7006,1,similar tweet/text meme
7007,1,similar advertisement
7008,1,similar advertisement
7009,1,similar tweet/text meme
7010,0,not related
7011,0,not related
7012,1,similar advertisement
7013,1,similar advertisement
7014,0,not related
7015,1,similar tweet/text meme
7016,1,similar tweet/text meme
7017,1,similar advertisement
7018,1,similar advertisement
7019,1,similar tweet/text meme
7020,1,similar tweet/text meme
7021,1,similar advertisement
7022,1,similar advertisement
7023,1,similar tweet/text meme
7024,1,similar tweet/text meme
7025,1,similar political meme
7026,1,similar tweet/text meme
7027,0,not related
7028,1,similar tweet/text meme
7029,0,not related
7030,1,similar advertisement
7031,0,not related
7032,0,not related
7033,1,similar advertisement
7034,1,similar advertisement
7035,1,similar advertisement
7036,1,similar advertisement
7037,0,not related
7038,0,not related
7039,1,similar tweet/text meme
7040,1,similar advertisement
7041,1,similar tweet/text meme
7042,1,similar advertisement
7043,1,similar tweet/text meme
7044,1,similar tweet/text meme
7045,1,similar tweet/text meme
7046,1,similar tweet/text meme
7047,1,similar advertisement
7048,1,similar tweet/text meme
7049,1,similar tweet/text meme
7050,0,not related
7051,1,similar political meme
7052,0,not related
7053,1,similar tweet/text meme
7054,1,similar political meme
7055,1,similar tweet/text meme
7056,0,not related
7057,1,similar tweet/text meme
7058,1,similar tweet/text meme
7059,1,similar advertisement
7060,0,not related
7061,0,not related
7062,1,similar tweet/text meme
7063,1,similar tweet/text meme
7064,0,not related
7065,1,similar tweet/text meme
7066,1,similar advertisement
7067,1,similar advertisement
7068,1,similar tweet/text meme
7069,1,similar advertisement
7070,1,similar advertisement
7071,1,similar advertisement
7072,1,similar advertisement
7073,1,similar advertisement
7074,0,not related
7075,1,similar advertisement
7076,1,similar advertisement
7077,1,similar tweet/text meme
7078,0,not related
7079,0,not related
7080,0,not related
7081,1,similar advertisement
7082,1,similar advertisement
7083,1,similar advertisement
7084,1,similar tweet/text meme
7085,1,similar advertisement
7086,1,similar tweet/text meme
7087,1,similar advertisement
7088,1,similar political meme
7089,1,similar advertisement
7090,1,similar advertisement
7091,1,similar tweet/text meme
7092,1,similar advertisement
7093,1,similar advertisement
7094,0,not related
7095,0,not related
7096,1,similar tweet/text meme
7097,1,similar tweet/text meme
7098,1,similar tweet/text meme
7099,0,not related
7100,1,similar tweet/text meme
7101,1,similar tweet/text meme
7102,1,similar tweet/text meme
7103,1,similar advertisement
7104,1,similar advertisement
7105,1,similar advertisement
7106,1,similar tweet/text meme
7107,1,similar advertisement
7108,0,not related
7109,1,similar advertisement
7110,1,similar advertisement
7111,1,similar advertisement
7112,1,similar tweet/text meme
7113,1,similar tweet/text meme
7114,0,not related
7115,1,similar advertisement
7116,0,not related
7117,1,similar advertisement
7118,1,similar tweet/text meme
7119,1,similar tweet/text meme
7120,1,similar tweet/text meme
7121,1,similar tweet/text meme
7122,1,similar advertisement
7123,1,similar tweet/text meme
7124,0,not related
7125,1,similar advertisement
7126,1,similar tweet/text meme
7127,1,similar tweet/text meme
7128,1,similar political meme
7129,1,similar advertisement
7130,1,similar tweet/text meme
7131,1,similar tweet/text meme
7132,1,similar tweet/text meme
7133,1,similar tweet/text meme
7134,1,similar political meme
7135,0,not related
7136,1,similar tweet/text meme
7137,0,not related
7138,0,not related
7139,1,similar tweet/text meme
7140,0,not related
7141,1,similar tweet/text meme
7142,0,not related
7143,0,not related
7144,1,similar tweet/text meme
7145,0,not related
7146,1,similar tweet/text meme
7147,1,similar advertisement
7148,0,not related
7149,0,not related
7150,1,similar tweet/text meme
7151,1,similar tweet/text meme
7152,1,similar advertisement
7153,0,not related
7154,1,similar tweet/text meme
7155,1,similar advertisement
7156,0,not related
7157,1,similar political meme
7158,1,similar tweet/text meme
7159,1,similar tweet/text meme
7160,0,not related
7161,1,similar advertisement
7162,1,similar advertisement
7163,0,not related
7164,1,similar tweet/text meme
7165,0,not related
7166,1,similar tweet/text meme
7167,1,similar advertisement
7168,1,similar tweet/text meme
7169,1,similar tweet/text meme
7170,0,not related
7171,0,not related
7172,1,similar advertisement
7173,1,similar advertisement
7174,1,similar tweet/text meme
7175,1,similar advertisement
7176,1,similar tweet/text meme
7177,1,similar tweet/text meme
7178,1,similar advertisement
7179,1,similar tweet/text meme
7180,1,similar advertisement
7181,1,similar political meme
7182,1,similar advertisement
7183,1,similar advertisement
7184,0,not related
7185,0,not related
7186,1,similar political meme
7187,1,similar advertisement
7188,0,not related
7189,0,not related
7190,1,similar tweet/text meme
7191,1,similar tweet/text meme
7192,1,similar tweet/text meme
7193,1,similar tweet/text meme
7194,1,similar tweet/text meme
7195,1,similar tweet/text meme
7196,1,similar political meme
7197,1,similar tweet/text meme
7198,1,similar tweet/text meme
7199,1,similar advertisement
7200,1,similar tweet/text meme
7201,1,similar tweet/text meme
7202,1,similar tweet/text meme
7203,1,similar advertisement
7204,1,similar political meme
7205,1,similar advertisement
7206,0,not related
7207,0,not related
7208,1,similar tweet/text meme
7209,1,similar tweet/text meme
7210,0,not related
7211,1,similar advertisement
7212,0,not related
7213,1,similar tweet/text meme
7214,1,similar advertisement
7215,0,not related
7216,1,similar tweet/text meme
7217,1,similar tweet/text meme
7218,1,similar tweet/text meme
7219,0,not related
7220,1,similar tweet/text meme
7221,1,similar advertisement
7222,1,similar advertisement
7223,1,similar political meme
7224,1,similar advertisement
7225,1,similar tweet/text meme
7226,1,similar tweet/text meme
7227,0,not related
7228,1,similar tweet/text meme
7229,1,similar political meme
7230,1,similar tweet/text meme
7231,1,similar tweet/text meme
7232,1,similar tweet/text meme
7233,1,similar political meme
7234,1,similar tweet/text meme
7235,1,similar political meme
7236,1,similar advertisement
7237,1,similar advertisement
7238,1,similar political meme
7239,1,similar political meme
7240,1,similar tweet/text meme
7241,1,similar advertisement
7242,1,similar tweet/text meme
7243,0,not related
7244,1,similar advertisement
7245,1,similar tweet/text meme
7246,0,not related
7247,0,not related
7248,1,similar tweet/text meme
7249,1,similar political meme
7250,1,similar advertisement
7251,1,similar tweet/text meme
7252,1,similar tweet/text meme
7253,1,similar advertisement
7254,1,similar advertisement
7255,1,similar advertisement
7256,1,similar political meme
7257,1,similar tweet/text meme
7258,1,similar political meme
7259,1,similar tweet/text meme
7260,1,similar tweet/text meme
7261,1,similar advertisement
7262,1,similar advertisement
7263,1,similar tweet/text meme
7264,0,not related
7265,1,similar advertisement
7266,0,not related
7267,0,not related
7268,1,similar advertisement
7269,1,similar tweet/text meme
7270,0,not related
7271,1,similar political meme
7272,1,similar tweet/text meme
7273,1,similar tweet/text meme
7274,1,similar advertisement
7275,1,similar advertisement
7276,1,similar tweet/text meme
7277,1,similar tweet/text meme
7278,1,similar political meme
7279,1,similar tweet/text meme
7280,1,similar tweet/text meme
7281,1,similar advertisement
7282,1,similar tweet/text meme
7283,0,not related
7284,0,not related
7285,1,similar tweet/text meme
7286,1,similar advertisement
7287,1,similar tweet/text meme
7288,1,similar tweet/text meme
7289,1,similar advertisement
7290,1,similar tweet/text meme
7291,1,similar tweet/text meme
7292,1,similar advertisement
7293,1,similar tweet/text meme
7294,1,similar tweet/text meme
7295,1,similar tweet/text meme
7296,1,similar tweet/text meme
7297,0,not related
7298,1,similar tweet/text meme
7299,1,similar advertisement
7300,1,similar advertisement
7301,1,similar tweet/text meme
7302,1,similar political meme
7303,1,similar tweet/text meme
7304,1,similar tweet/text meme
7305,1,similar advertisement
7306,1,similar tweet/text meme
7307,1,similar tweet/text meme
7308,0,not related
7309,0,not related
7310,0,not related
7311,0,not related
7312,1,similar advertisement
7313,1,similar tweet/text meme
7314,1,similar tweet/text meme
7315,1,similar advertisement
7316,1,similar advertisement
7317,1,similar political meme
7318,0,not related
7319,1,similar tweet/text meme
7320,1,similar tweet/text meme
7321,0,not related
7322,1,similar political meme
7323,1,similar tweet/text meme
7324,1,similar advertisement
7325,1,similar advertisement
7326,1,similar advertisement
7327,0,not related
7328,0,not related
7329,1,similar advertisement
7330,1,similar advertisement
7331,1,similar advertisement
7332,1,similar advertisement
7333,1,similar tweet/text meme
7334,1,similar tweet/text meme
7335,1,similar tweet/text meme
7336,1,similar tweet/text meme
7337,0,not related
7338,1,similar tweet/text meme
7339,1,similar advertisement
7340,1,similar tweet/text meme
7341,1,similar political meme
7342,0,not related
7343,1,similar tweet/text meme
7344,1,similar tweet/text meme
7345,0,not related
7346,1,similar tweet/text meme
7347,0,not related
7348,0,not related
7349,1,similar tweet/text meme
7350,1,similar tweet/text meme
7351,1,similar advertisement
7352,1,similar tweet/text meme
7353,1,similar political meme
7354,1,similar tweet/text meme
7355,0,not related
7356,1,similar tweet/text meme
7357,1,similar tweet/text meme
7358,0,not related
7359,1,similar advertisement
7360,1,similar tweet/text meme
7361,0,not related
7362,1,similar tweet/text meme
7363,0,not related
7364,1,similar advertisement
7365,1,similar advertisement
7366,1,similar political meme
7367,1,similar advertisement
7368,1,similar political meme
7369,1,similar tweet/text meme
7370,1,similar advertisement
7371,1,similar advertisement
7372,1,similar tweet/text meme
7373,1,similar tweet/text meme
7374,1,similar advertisement
7375,1,similar political meme
7376,0,not related
7377,0,not related
7378,1,similar tweet/text meme
7379,1,similar tweet/text meme
7380,1,similar tweet/text meme
7381,1,similar advertisement
7382,1,similar political meme
7383,1,similar tweet/text meme
7384,1,similar tweet/text meme
7385,0,not related
7386,0,not related
7387,1,similar tweet/text meme
7388,1,similar tweet/text meme
7389,1,similar tweet/text meme
7390,1,similar advertisement
7391,1,similar advertisement
7392,0,not related
7393,0,not related
7394,1,similar tweet/text meme
7395,1,similar advertisement
7396,1,similar tweet/text meme
7397,0,not related
7398,1,similar advertisement
7399,0,not related
7400,1,similar advertisement
7401,1,similar tweet/text meme
7402,0,not related
7403,0,not related
7404,0,not related
7405,1,similar advertisement
7406,1,similar advertisement
7407,1,similar tweet/text meme
7408,1,similar tweet/text meme
7409,1,similar tweet/text meme
7410,0,not related
7411,1,similar tweet/text meme
7412,0,not related
7413,1,similar tweet/text meme
7414,1,similar tweet/text meme
7415,1,similar advertisement
7416,1,similar tweet/text meme
7417,1,similar tweet/text meme
7418,1,similar advertisement
7419,1,similar tweet/text meme
7420,1,similar tweet/text meme
7421,1,similar tweet/text meme
7422,0,not related
7423,1,similar advertisement
7424,1,similar tweet/text meme
7425,1,similar tweet/text meme
7426,1,similar tweet/text meme
7427,0,not related
7428,1,similar political meme
7429,0,not related
7430,1,similar advertisement
7431,0,not related
7432,1,similar advertisement
7433,0,not related
7434,1,similar advertisement
7435,0,not related
7436,1,similar advertisement
7437,0,not related
7438,1,similar advertisement
7439,1,similar political meme
7440,0,not related
7441,1,similar tweet/text meme
7442,1,similar tweet/text meme
7443,0,not related
7444,1,similar advertisement
7445,0,not related
7446,0,not related
7447,1,similar advertisement
7448,1,similar political meme
7449,1,similar tweet/text meme
7450,1,similar advertisement
7451,0,not related
7452,0,not related
7453,0,not related
7454,0,not related
7455,0,not related
7456,1,similar advertisement
7457,1,similar tweet/text meme
7458,1,similar advertisement
7459,1,similar advertisement
7460,1,similar advertisement
7461,1,similar tweet/text meme
7462,0,not related
7463,1,similar tweet/text meme
7464,0,not related
7465,1,similar advertisement
7466,0,not related
7467,1,similar advertisement
7468,1,similar advertisement
7469,0,not related
7470,0,not related
7471,1,similar political meme
7472,0,not related
7473,1,similar advertisement
7474,1,similar advertisement
7475,1,similar political meme
7476,1,similar advertisement
7477,1,similar advertisement
7478,1,similar advertisement
7479,0,not related
7480,1,similar advertisement
7481,1,similar advertisement
7482,1,similar tweet/text meme
7483,1,similar tweet/text meme
7484,1,similar advertisement
7485,1,similar tweet/text meme
7486,0,not related
7487,0,not related
7488,1,similar tweet/text meme
7489,1,similar advertisement
7490,0,not related
7491,1,similar advertisement
7492,1,similar tweet/text meme
7493,1,similar advertisement
7494,0,not related
7495,1,similar political meme
7496,1,similar tweet/text meme
7497,0,not related
7498,1,similar political meme
7499,1,similar political meme
7500,1,similar political meme
7501,1,similar tweet/text meme
7502,1,similar political meme
7503,1,similar tweet/text meme
7504,0,not related
7505,0,not related
7506,0,not related
7507,1,similar political meme
7508,1,similar political meme
7509,0,not related
7510,1,similar political meme
7511,1,similar political meme
7512,1,similar political meme
7513,0,not related
7514,0,not related
7515,1,similar political meme
7516,1,similar political meme
7517,0,not related
7518,1,similar political meme
7519,1,similar tweet/text meme
7520,0,not related
7521,0,not related
7522,0,not related
7523,1,similar political meme
7524,1,similar tweet/text meme
7525,1,similar political meme
7526,1,similar political meme
7527,0,not related
7528,1,similar political meme
7529,1,similar political meme
7530,0,not related
7531,0,not related
7532,0,not related
7533,1,similar political meme
7534,0,not related
7535,1,similar political meme
7536,0,not related
7537,1,similar political meme
7538,1,similar tweet/text meme
7539,1,similar political meme
7540,1,similar political meme
7541,0,not related
7542,0,not related
7543,0,not related
7544,0,not related
7545,0,not related
7546,1,similar political meme
7547,1,similar political meme
7548,0,not related
7549,1,similar political meme
7550,0,not related
7551,0,not related
7552,0,not related
7553,1,similar political meme
7554,0,not related
7555,0,not related
7556,0,not related
7557,0,not related
7558,1,similar tweet/text meme
7559,0,not related
7560,1,similar tweet/text meme
7561,0,not related
7562,0,not related
7563,1,similar tweet/text meme
7564,0,not related
7565,1,similar political meme
7566,1,similar political meme
7567,0,not related
7568,1,similar political meme
7569,1,similar political meme
7570,1,similar political meme
7571,1,similar political meme
7572,1,similar tweet/text meme
7573,1,similar political meme
7574,1,similar political meme
7575,1,similar political meme
7576,1,similar tweet/text meme
7577,1,similar political meme
7578,0,not related
7579,0,not related
7580,1,similar tweet/text meme
7581,1,similar political meme
7582,1,similar political meme
7583,1,similar political meme
7584,1,similar tweet/text meme
7585,1,similar tweet/text meme
7586,1,similar tweet/text meme
7587,1,similar political meme
7588,1,similar political meme
7589,1,similar political meme
7590,1,similar political meme
7591,1,similar political meme
7592,1,similar political meme
7593,1,similar tweet/text meme
7594,1,similar political meme
7595,1,similar political meme
7596,1,similar political meme
7597,1,similar political meme
7598,1,similar political meme
7599,1,similar tweet/text meme
7600,1,similar political meme
7601,1,similar political meme
7602,1,similar political meme
7603,1,similar tweet/text meme
7604,1,similar political meme
7605,1,similar political meme
7606,1,similar political meme
7607,1,similar political meme
7608,1,similar political meme
7609,1,similar political meme
7610,1,similar political meme
7611,1,similar political meme
7612,1,similar political meme
7613,0,not related
7614,1,similar tweet/text meme
7615,1,similar political meme
7616,1,similar political meme
7617,1,similar political meme
7618,1,similar political meme
7619,1,similar political meme
7620,1,similar political meme
7621,1,similar political meme
7622,1,similar political meme
7623,1,similar political meme
7624,1,similar political meme
7625,0,not related
7626,1,similar tweet/text meme
7627,1,similar political meme
7628,0,not related
7629,1,similar political meme
7630,1,similar political meme
7631,1,similar political meme
7632,1,similar political meme
7633,1,similar political meme
7634,1,similar political meme
7635,1,similar political meme
7636,1,similar political meme
7637,1,similar political meme
7638,1,similar political meme
7639,1,similar political meme
7640,1,similar political meme
7641,1,similar political meme
7642,1,similar political meme
7643,1,similar tweet/text meme
7644,1,similar political meme
7645,1,similar political meme
7646,1,similar tweet/text meme
7647,1,similar political meme
7648,1,similar political meme
7649,1,similar political meme
7650,1,similar political meme
7651,1,similar political meme
7652,1,similar tweet/text meme
7653,1,similar political meme
7654,1,similar political meme
7655,1,similar political meme
7656,1,similar political meme
7657,1,similar tweet/text meme
7658,1,similar political meme
7659,1,similar political meme
7660,1,similar political meme
7661,1,similar political meme
7662,1,similar tweet/text meme
7663,1,similar political meme
7664,1,similar tweet/text meme
7665,1,similar political meme
7666,1,similar political meme
7667,1,similar tweet/text meme
7668,1,similar political meme
7669,1,similar political meme
7670,1,similar political meme
7671,1,similar political meme
7672,1,similar tweet/text meme
7673,1,similar political meme
7674,1,similar political meme
7675,1,similar political meme
7676,1,similar advertisement
7677,1,similar political meme
7678,1,similar political meme
7679,1,similar political meme
7680,1,similar political meme
7681,1,similar political meme
7682,1,similar tweet/text meme
7683,1,similar tweet/text meme
7684,1,similar political meme
7685,1,similar political meme
7686,1,similar political meme
7687,1,similar tweet/text meme
7688,1,similar political meme
7689,1,similar tweet/text meme

